Drug Selection via Joint Push and Learning to Rank

Selecting the right drugs for the right patients is a primary goal of precision medicine. In this manuscript, we consider the problem of cancer drug selection in a learning-to-rank framework. We have formulated the cancer drug selection problem as to accurately predicting 1). the ranking positions of sensitive drugs and 2). the ranking orders among sensitive drugs in cancer cell lines based on their responses to cancer drugs. We have developed a new learning-to-rank method, denoted as pLETORg , that predicts drug ranking structures in each cell line via using drug latent vectors and cell line latent vectors. The pLETORg method learns such latent vectors through explicitly enforcing that, in the drug ranking list of each cell line, the sensitive drugs are pushed above insensitive drugs, and meanwhile the ranking orders among sensitive drugs are correct. Genomics information on cell lines is leveraged in learning the latent vectors. Our experimental results on a benchmark cell line-drug response dataset demonstrate that the new pLETORg significantly outperforms the state-of-the-art method in prioritizing new sensitive drugs.

==> IEEEtran/changelog.txt <==


 Changelog history of the IEEEtran LaTeX class.
 2015/08/26
 by Michael Shell (MDS)
 http://www.michaelshell.org/


 2015/08/26 V1.8b (MDS) changes:

 1) Added new comsoc mode for the IEEE Communications Society.
    This mode (at present) only invokes the use of the newtxmath math fonts.
 
 2) Revised IEEEeqnarray column specifications to work with active " 
    (or other punctuation catcode changes) as with babel under the
    german or ngerman language modes. 
    Thanks to Stefan M. Moser for reporting this problem.

 3) Added \indexspace and other index related macros as newer versions of
    article.cls now do. These macros are needed to avoid an error when
    using the glossaries package.
    Thanks to Sebastian Nyberg for suggesting this change.

 4) Fixed odd/even page header font bug under compsoc mode and
    other page style code improvements.
    Thanks to Marco Paolieri for reporting this problem.

 5) Added hooks to allow for easy control of spacing above title.

 6) Added the \IEEEnoauxwrite command.
    Thanks to Sudarshan Mukherjee for suggesting this feature.


 2014/09/17 V1.8a (MDS) changes:

 1) Extensive rework of the compsoc mode to comply with the latest standards
    of the IEEE Computer Society.

 2) Internal code improvements for page setup and command argument
    processing.

 3) Fixed abstract, index terms and diamond line for compsoc technotes.
    Thanks to Dimitris Schinianakis for reporting this problem.

 4) New cspaper option to support the special trim paper size
    (7.875in x 10.75in) used in actual Computer Society journals. For
    compsoc journal mode, typesetting will not be altered by the use of this
    option.

 5) New \IEEEraisesectionheading{} command to provide for the special raised
    first section heading of Computer Society journal papers.

 6) Increased \clubpenalty, \widowpenalty, \displaywidowpenalty to
    discourage paragraph breaks at the first and last lines.
    Thanks to Dirk Beyer for suggesting this change.

 7) Added lines per column console message.


*******
 2012/12/27 V1.8 (MDS) changes:: 

 1) New transmag class option to support the IEEE Transactions on Magnetics
    format. Thanks to Wei Yingkang, Sangmin Suh and Benjamin Gaussens
    for suggestions and beta testing.

 2) The \IEEEcompsoctitleabstractindextext and 
    \IEEEdisplaynotcompsoctitleabstractindextext
    commands have been deprecated in favor of their
    \IEEEtitleabstractindextext and \IEEEdisplaynontitleabstractindextext
    (observe that the "not" has changed to "non") equivalents. This change
    generalizes and decouples them from compsoc mode because the new
    transmag mode also uses them now.

 3) Added new *-forms of \IEEEyesnumber*, \IEEEnonumber*, \IEEEyessubnumber*,
    and \IEEEnosubnumber* (the non-star form of the latter is also new) which
    persist across IEEEeqnarray lines until countermanded. To provide for
    continued subequations across instances of IEEEeqnarrays as well as for
    subequations that follow a main equation (e.g., 14, 14a, 14b ...)
    \IEEEyessubnumber no longer automatically increments the equation number
    on it's first invocation of a subequation group. Invoke both
    \IEEEyesnumber\IEEEyessubnumber together to start a new
    equation/subequation group.
 
 4) Hyperref links now work with IEEEeqnarray equations.
    Thanks to Stefan M. Moser for reporting this problem.

 5) Fixed \markboth so that it does not cause an error with babel.sty.
    Thanks to Frank Meier for suggesting this change.

 6) Change all instances of ~ to \nobreakspace to avoid
    
    ! Argument of \language@active@arg~ has an extra }
    
    figure caption error with bable.sty under spanish. Thanks to
    Manuel Olivares and Javier Bezos for suggesting this change.

 7) Allow line breaks within long theorem names.
    Thanks to Miquel Payaro for suggesting this change.

 8) Revised \IEEEeqnarraymulticol{} to allow inner alignments without
    requiring extra containing braces to prevent an incomplete \ifx error.
    Thanks to Stefan M. Moser and Auke van der Valk for reporting this
    problem.

 9) Revised spacing at top of top figures and tables to better
    align with the top main text lines as IEEE does in its journals. 
    Thanks to Dirk Beyer for reporting this issue and beta testing.

10) Removed support for legacy IED list commands, legacy QED and proof
    commands and the legacy biography and biographynophoto environments.
    IEEEtran no longer defines or references \labelindent so as to
    avoid namespace problems with list packages that define it.
    Thanks to Sven Köhler for reporting the problem with enumitem.sty.


*******
 2007/03/05 V1.7a (MDS) changes:

 1) Corrected problem of unwanted two column peer review title page format.
    Thanks to Virgilio Rodriguez for reporting this bug.

 2) "depreciated" -> "deprecated". Thanks to Virgilio Rodriguez for
    suggesting this change.



*******
 2007/01/11 V1.7 (MDS) changes:

 1) New class option compsoc to support the IEEE Computer Society format.

 2) New class option captionsoff disables the display of figure/table
    captions. endfloat.sty is now mentioned in the docs. Thanks to Geoff
    Walker for suggesting these changes.

 3) Fixed compatibility issues with subfig.sty and caption.sty. Thanks to
    Steven Douglas Cochran and Axel Sommerfeldt for suggesting this change.

 4) New \CLASSINPUT, \CLASSOPTION and \CLASSINFO interface allows for more
    user control and conditional compilation.

 5) \ifcenterfigcaptions (\centerfigcaptionstrue, \centerfigcaptionsfalse),
    \CMPARstart and \overrideIEEEmargins have been removed and no are
    longer supported. The effect of \overrideIEEEmargins can be mimicked
    via the more general \CLASSINPUT interface:
    % US letter paper:
    \newcommand{\CLASSINPUTinnersidemargin}{0.775in}
    \newcommand{\CLASSINPUToutersidemargin}{0.585in}
    % A4 paper:
    \newcommand{\CLASSINPUTinnersidemargin}{17mm}
    \newcommand{\CLASSINPUToutersidemargin}{11.647mm}

 6) Several commands and environments have been deprecated in favor of
    replacements with IEEE prefixes to better avoid potential future name
    clashes with other packages. Legacy code retained to allow the use of
    the obsolete forms (for now), but with a warning message to the console
    during compilation:
    \IEEEauthorblockA, \IEEEauthorblockN, \IEEEauthorrefmark,
    \IEEEbiography, \IEEEbiographynophoto, \IEEEkeywords, \IEEEPARstart,
    \IEEEproof, \IEEEpubid, \IEEEpubidadjcol, \IEEEQED, \IEEEQEDclosed,
    \IEEEQEDopen, \IEEEspecialpapernotice. IEEEtran.cls now redefines
    \proof in way to avoid problems with the amsthm.sty package.
    For IED lists:
    \IEEEiedlabeljustifyc, \IEEEiedlabeljustifyl, \IEEEiedlabeljustifyr,
    \IEEEnocalcleftmargin, \IEEElabelindent, \IEEEsetlabelwidth,
    \IEEEusemathlabelsep

 7) These commands/lengths now require the IEEE prefix and do not have
    legacy support: \IEEEnormaljot.
    For IED lists: \ifIEEEnocalcleftmargin, \ifIEEEnolabelindentfactor,
    \IEEEiedlistdecl, \IEEElabelindentfactor

 8) \normalsizebaselineskip skip replaced by
    \CLASSINFOnormalsizebaselineskip (nonrubber dimen) length.
    Also, new \CLASSINFOnormalsizeunitybaselineskip (nonrubber dimen)
    provided.

 9) Now defaults to using Alpha numbering rather than Roman for appendices
    numbering. This is because Alpha numbering is more common and avoids
    problems with theorem numbering. \ifuseRomanappendices
    (\useRomanappendicestrue, \useRomanappendicesfalse) is no longer
    supported. Instead, use the new class option romanappendices if Roman
    appendices numbering is desired. Thanks to Leonid Mirkin for reporting
    the problem with theorems in appendices and suggesting changes.

10) Improved paper size setting code for pdflatex.

11) Better handling of theorem numbering when using the section counter
    within the appendix(cies). Thanks to Leonid Mirkin for suggesting
    this change.

12) Fixed bug that caused equations at the end of theorems to be too
    close to the line below them.

13) Provided hook to conference mode console notice and changed notice to
    better support conferences that use A4 paper. Thanks to Volker Kuhlmann
    for suggesting this change.

14) \IEEEauthorrefmark made robust to allow it to be used in \thanks
    without a leading \protect

15) Improved \textunderscore to provide a much better fake _ when used with
    OT1 encoding. Under OT1, detect use of pcr or cmtt \ttfamily and use
    available true _ glyph for those two typewriter fonts.

16) Revised internal \@sect command to be more robust for users who employ
    modified section heading formats. Thanks to Zarko F. Cucej for
    suggesting this change.

17) Improved \thesubsubsection definition to prevent breaks at the hyphen.
    Thanks to Moritz Borgmann for suggesting this change. Thanks to
    Dan Luecking and Heiko Oberdiek for explaining some of the various
    alternatives and techniques to fix it.

18) No longer provide \NAT@parse hack to get cite.sty to play (somewhat)
    with hyperref.sty as this is already included in cite.sty version
    4.0 (2003-05-27) and later.

19) At the beginning of document, set the default style of url.sty to be
    the same as the current text font - as is done in IEEE journals.

20) Corrected excessive line spacing in journal table captions. Thanks to
    Moritz Borgmann for suggesting this change.

21) Corrected \thesubsubsection to use the "I-A1" format IEEE uses rather
    than "I-A.1" as was done before. Ditto for \theparagraph. Thanks to
    Moritz Borgmann for suggesting this change.

22) Enclose papersize specials within \AtBeginDvi in case someone wants
    to make a format with IEEEtran. Thanks to Moritz Borgmann for
    suggesting this change.

23) Eliminated the small space after abstract and keywords dash as IEEE
    now does. Thanks to Moritz Borgmann for suggesting this change.

24) IEEEkeywords is no longer locked out in conference mode

25) Increase defaults of \binoppenalty and \relpenalty to discourage
    breaks within equations. Thanks to Moritz Borgmann for suggesting
    this change.

26) Support optional argument for IEEEproof. Thanks to Ingo Steinwart for
    suggesting this change. Also, start a new \par with \IEEEproof.

27) Add support for an optional argument to \bstctlcite.

28) Changed \topfraction and \dbltopfraction from 1.0 to 0.9. Thanks to
    Donald Arseneau for suggesting this change.


*******
 2005/09/13 V1.6c (MDS) changes:

 1) Changed endfigure/endfloat definitions so as not to cause problems with
    preview-LaTeX and other packages. Thanks to Stephan Heuel and David
    Kastrup for reporting this problem.



*******
 2002/11/18 V1.6b (MDS) changes:

 1) Fixed problem with figure captions when using hyperref. Thanks to 
    Leandro Barajas and Michael Bassetti for reporting this bug.

 2) Provide a fake nabib command \NAT@parse so that hyperref will not
    interfere with the operation of cite.sty. However, as a result citation
    numbers will not be hyperlinked. Also, natbib will not be able to work
    with IEEEtran. However, this is perhaps the best solution until
    cite.sty and hyperref.sty are able to co-exist with each other.
    It easy enough to override the fake command via:
    \makeatletter
    \let\NAT@parse\undefined
    \makeatother

 3) Revised font selection method so as not to have problems when used
    with setspace.sty. Thanks to Zhang Yan for reporting this bug.

 4) Added \special to feed papersize to dvips. Thanks to Moritz Borgmann 
    for suggesting this feature.

 5) In addition to the IEEE IED lists, the original IED style list
    environments (as is done in article.cls) are now provided as
    LaTeXitemize, LaTeXenumerate, and LaTeXdescription. Also, users can
    now redefine \makelabel within IEEE IED list controls. There may be
    some use for this in specialized applications. Thanks to Eli Barzilay
    for suggesting this feature.

 6) \table* now defaults to \footnotesize text like \table.

 7) The draft modes now no longer force a pagebreak after the title.
    Thanks to Christian Peel for suggesting this change.

 8) New draftclsnofoot mode is like draftcls, but does not display the
    date and the word "DRAFT" at the foot of the page. Thanks to
    Christian Peel for suggesting this feature.

 9) New peerreview and peerreviewca modes with \IEEEpeerreviewmaketitle
    command allows for a "cover" titlepage for anonymous peer review.
    Except for the cover titlepage, peerreview is much like journal mode.
    peerreviewca is like peerreview, but allows the author names to be
    entered and formatted as under conference mode so that author
    affiliations and contact information can be easily seen on the cover
    page. Thanks to Eric Benedict for suggesting this feature.



*******
 2002/08/13 V1.6 (MDS) changes:
 
 1) Added conference mode via conference option. Defaults to the
    traditional journal mode. e.g., \documentclass[conference]{IEEEtran}
 
 2) Added support for A4 paper via new a4paper option. Pdflatex's paper
    size lengths are now automatically set to the proper paper size being
    used.
 
 3) Revised margins again. Page text is now horizontally centered.
    Conference mode increases the top and bottom margins with the bottom
    margin being slightly larger. For A4 paper, the top margin and text
    typesetting will not change from those of US letter paper, but the side
    margins will be smaller and the bottom margin will be larger than that
    of US letter. All per IEEE specs.

 4) Fixed footnote line spacing anomaly in draft mode. 
    Thanks to Alberto Rodriguez for reporting this bug.
    
    Also, slightly revised footnote and \thanks note spacing.
    Set \interfootnotelinepenalty=10000 to prevent LaTeX
    from breaking footnotes across multiple pages or columns.

 5) Fixed bug that caused overwritten photo areas and sometimes anomalous
    spacing when a new paragraph was started within a biography. Also,
    the presence of \par's, new lines or spaces at the beginning of
    abstract, keywords, biography, or biographynophoto will no longer
    affect the first word spacing.
    Thanks to Eric Durant for reporting this bug.
    
    The biography environment now does a better job in preventing
    a biography photo area from being broken across pages or columns.

 6) Fixed whitespace between \cite entries bug. i.e.,
    both \cite{einstein24, knuth84} and \cite{einstein24,knuth84}
    are now valid. \cite is now a robust command as it should be.
    IEEEtran now no longer defines the old non-standard \shortcite or 
    \citename.
    
    The base IEEEtran.cls does not sort citation numbers or produce ranges
    for three or more consecutive numbers. However, V1.6 of IEEEtran.cls 
    now pre-defines the following format control macros to facilitate easy
    use with Donald Arseneau's cite.sty package (tested with cite.sty V3.9):  

    \def\citepunct{], [}
    \def\citedash{]--[}
    
    cite.sty is standard on most LaTeX sytems and can be obtained from
    www.ctan.org. Thanks to Donald Arseneau for creating cite.sty,
    providing the required format arguments to produce the IEEE style
    and designing a cite interface capable of handling the IEEE citation
    style.
    
    Note: Historically, IEEE has wanted authors to "hardcode" symbolics.
    (i.e., replace all \cite{} with fixed [x]). However, it now seems that
    most electronic manuscript submissions to IEEE are in .pdf format, and 
    as such, do not require the LaTeX document reference numbers to be hard
    coded. If an author is required to submit actual LaTeX files, I do
    recommend that the bibliography file (.bbl) be copied into the .tex
    document and the \bibliographystyle{} and \bibliography{} commands be
    commented out so that the .tex file does not depend on (potentially
    lengthy and/or confidential) external bibliography database files

 7) Adjusted some spacing parameters. The spacing above and below equations
    has been revised (to a typical IEEE value). \jot now has a decent value.
    The title text is now exactly 24pt. (On a related note, \fontsubfuzz has
    been increased to 0.9pt to prevent annoying font substitution warnings
    when using the Computer Modern fonts that use the 24.88pt size.)
    In V1.6, \small is now 8.5pt in 9pt docs because \footnotesize is 8pt.
    For 9pt docs, you should probably go ahead and use \footnotesize when
    you need text a little smaller than \normalsize.
    The interword spacing has been adjusted to be extremely close to that
    which IEEE uses. You can use a new class option, nofonttune, if you need
    to disable the adjusting of the interword spacing. This adjustment and
    an increase to \hyphenpenalty have greatly reduced the amount of
    hyphenation in a typical paper.
       The baselineskip for the normalsize fonts has been tweaked to reduce
    underfull vboxes on journal paper columns with only paragraphs. 
    Conference mode does the same thing but by also tweaking the \textheight
    slightly off 9.25in (IEEE spec) to ensure an integer number of lines per
    page. Draft (also draftcls) mode has also been revised to reduce
    underfull vbox warnings. However, draft mode can still produce underfull
    vboxes (a direct result of the increase in line spacing and margins) if:
    A non-normalsize font occupies an entire column (abstract and index
    terms take up a whole column by themselves); or the beginning of a
    section occurs near the end of a column and cannot be squeezed into the
    bottom, etc. This is normal as draft mode's liberal spacings cannot
    guarantee perfect formatting.

 8) New biographynophoto environment for biographies without photos.
    Usage: 
    
    \begin{biographynophoto}{author name}
    biography text here 
    \end{biographynophoto}
    
 9) Fixed bug that produced multiple table of contents entries for papers
    with more than one biography. Also, biography now works better with
    hyperref.
 
10) New \sublargesize font size command provides for 11pt text in a 10pt
    document. (Needed for things like author names.) For documents not
    using 10pt normal size text, \sublargesize is currently identical 
    to \large.

11) New \IEEEmembership command to provide correct font to indicate IEEE
    membership for journal papers.

12) Fixed author name line overflow problem when in journal mode. This
    problem had been introduced in V1.5 in my rush to get \and to work for
    conferences. \and is unneeded (and invalid) in journal mode. For 
    conference mode, \and will work as expected and features an optional
    spacing argument. i.e., \and[\hspace{5ex}] 
    \and will default (recommended) to using \hfill which will result in
    equal spacing between author blocks.
 
13) New \authorblockN, \authorblockA and \authorrefmark commands to 
    facilitate easy formatting of author names, affiliations and cross
    reference symbols, respectively, when in conference mode. These 
    three commands are to be used only for conference papers.
    In conference mode, \author text is placed within a modified tabular
    environment (somewhat like article.cls). So, within \author in
    conference mode, you should not try to enclose multiple \\ within an
    environment or command (other than the argument braces of
    \authorblockX{}). For example:
    
    \author{\authorblockN{{John Doe \\ Jane Doe}}} % WRONG!
    
    will generate an error. 
  
    Note that font size/attribute changes will now persists across \\
    within \author. (But, not across author blocks nor across \and.)
    However, with the new commands, there should be no need to alter any
    font attributes within \author. All text sizing and spacing within 
    \author{} and the author block commands is per IEEE specs for both 
    conference and journal modes. (In conference mode, the author names
    are only very slightly larger than the affiliations which are in normal
    size.) For specialized applications you can alter the justification of
    author lines by placing \hfill at the beginning or at the end of a line.
    The interline spacing within \author is determined by the font
    attributes that are in effect at the end of each line within author.
 
14) Because the titles and author name blocks use different font
    sizes/styles from the main text, it was possible that two column papers
    with titles that span both columns (standard journal and conference
    papers, but not technotes) with certain numbers of lines for the title
    and authors' name/affiliations can cause underfull vbox problems
    (paragraphs with large spacings between them) in the second column of
    the main text on the title page - if there were no new sections,
    equations or figures in this column (they would provide some needed
    rubber spacing). The use of things like special paper notices and
    publisher ID marks also affected this issue. The problem could not
    happen in the first column because the first column has a rubber length
    around the heading of the first section. Furthermore, problems seldom
    occurred on pages after the first as the margins had been chosen not to
    cause it with the popular font sizes. Rubber lengths after the author
    names would not fix this problem.
       Auto-calculating a "good" spacing after the title is a tad difficult
    to do in LaTeX. However, I am pleased to report that V1.6 has this new
    capability - "dynamically determined title spacing". IEEEtran will now
    measure the height of all the title and author text in \maketitle
    and then calculate a rigid (non-rubber) spacer to follow that meets
    IEEE specs and also produces a \textheight on the title page that
    ensures an integer number of normalsized lines on the rest of the page.
    Single column  papers, and two column papers with the title entirely in
    column one (technotes) do not need dynamic rigid spacing and therefore
    use standard rubber spacers.
    
    Note: This problem can still crop up if you use floats that span both
    columns (i.e., figure*). It has been a decade+ long limitation with
    LaTeX that the stretchable portion of \dbltextfloatsep is ignored. 
    If you get a problem with underful vbox warnings and paragraphs that
    "are pulled apart" on page with a float that spans both columns, tweak
    the space between the figure and the main text a little:
    
    \vskip 5pt
    \end{figure*}
    
    If you can't find a value that fixes both columns, you are going to
    have to put a rubber spacer somewhere in one or both of the columns.
15) Because of change #14 above, those of you using \pubid will, as of V1.6,
    have to place it *before* \maketitle in order for it have the intended 
    affect. The dynamic spacer algorithm must see if you are using \pubid
    when \maketitle is called. \pubidadjcol works as before except that it
    now has additional logic to prevent it from doing anything if \pubid
    was never called.
    
16) In some unusual, non-standard circumstances, an author may desire to
    alter the spacing after the title area or put some unusual text above
    the main text. For instance, to stop a bad break when a new section
    occurs right at the start of the second page. This is difficult to do
    when the title spans both columns of two column text since LaTeX treats
    such title text as a type of float. A new command,
    \IEEEaftertitletext{}, gives access to the end of that produced by
    \maketitle. The types of things that can go into \IEEEaftertitletext
    are the same as those into \twocolumn[] - no \par, but \\ are OK. There
    is no restriction on the range of spacings that can be used. e.g.,
    \IEEEaftertitletext{\vspace{-100pt}} will push the main text well into
    the title and \IEEEaftertitletext{\vspace{100pt}} will push it far down
    the page. You will have complete control. If used, place
    \IEEEaftertitletext{} before \maketitle like \title and \author.
    IEEEtran's dynamic title spacing intentionally does not take into
    consideration the contents of \IEEEaftertitletext{} when determining
    the spacer after the title area (otherwise it would try to second
    guess you), so the user will have manually adjust the height of the
    contents in \IEEEaftertitletext{} if the problem discussed in #14 above
    should develop. A safe bet is to keep the height of contents of
    \IEEEaftertitletext{} to integer multiples of \baselineskip, e.g.,
    \IEEEaftertitletext{\vspace{-1\baselineskip}} 
    
    Because it can result in an IEEE nonstandard format, the use of
    \IEEEaftertitletext{} is discouraged. Possible uses include (1) the use
    of IEEEtran for non-IEEE work with different title spacing requirements,
    or (2) as an emergency manual override if a problem should develop in 
    IEEEtran's automatic spacing algorithm.
 
17) completely rewritten \PARstart to:
    a. no longer have problems when the user begins an environment
       within the paragraph that uses \PARstart.
    b. auto-detect and use the current font family
    c. revise handling of the space at the end of the first word so that
       interword glue will now work as normal.
    d. produce correctly aligned edges for the (two) indented lines.

    Because the current font family is now auto-detected, there is no
    longer any need for \CMPARstart - it is now the same as \PARstart.
   
18) There is now a new "open box" Q.E.D. symbol (\QEDopen) as well as the
    original default (\QED) closed one (\QEDclosed). Some journals use
    the open form. To make \proof use the open form, just do:
    \renewcommand{\QED}{\QEDopen}

19) Additional \typeout{} notices added to warn the user when unusual 
    settings/commands are detected or as reminders to avoid common errors
    when in conference mode.

20) IEEEtran now provides \abovecaptionskip and \belowcaptionskip skip
    registers because article class provides them and some packages
    may error if they are missing. However, IEEEtran only uses 
    \abovecaptionskip for actual caption spacing.

21) Fixed bug that prevented users from redefining the section headings
    to use arabic digits. Thanks to Richardt H. Wilkinson for reporting
    this bug.

22) Code cleaned up to be more efficient with the use of TeX registers;
    removed some old LaTeX 2.09 code; revised option processing to 
    LaTeX2e standard; eliminated unwanted "phantom" spaces in some
    environments.

23) Added new \IEEEeqnarray, \IEEEeqnarraybox, \IEEEeqnarrayboxm and 
    \IEEEeqnarrayboxt environments to provide superior alternatives to the
    standard LaTeX \eqnarray, \array and \tabular. Additional new support
    commands include \IEEEeqnarraydecl, \IEEEeqnarrayboxdecl,
    \IEEEeqnarraymathstyle, \IEEEeqnarraytextstyle, \yesnumber.
    \IEEEnonumber, \IEEEyesnumber, \IEEEyessubnumber, \IEEEeqnarraynumspace,
    \IEEEeqnarraymulticol, \IEEEeqnarrayomit, \IEEEeqnarraydefcol,
    \IEEEeqnarraydefcolsep, \IEEEeqnarrayseprow, \IEEEeqnarrayseprowcut,
    \IEEEeqnarrayrulerow, \IEEEeqnarraydblrulerowcut,
    \IEEEeqnarraystrutmode, \IEEEeqnarraystrutsize,
    \IEEEeqnarraystrutsizeadd, \IEEEvisiblestrutstrue,
    \IEEEvisiblestrutsfalse and \IEEEstrut.
    These are documented in the user's guide.
    
24) V1.6 changed back to using () around theorem names (which are also now
    in italics) as this is what IEEE is using now. Thanks to Christian Peel
    for reporting this. Also, when section numbers are used as the first
    part of theorem numbers, display them in arabic, not Roman.
    
25) New \IEEEtriggeratref{X} command allows a page break to be triggered
    just before the given reference number "X". This is most useful when
    balancing the columns on the last page and a \newpage between references
    is desired. \IEEEtriggercmd{X} allows a different command to be executed
    at trigger.



*******
 2001/07/26 V1.5 (MDS) changes:


 1) Fixed \and within \author bug: (! Misplaced \crcr. \endtabular ->\crcr)
    Thanks to Rainer Dorsch for discovering and reporting that \and 
    did not work.
    
 2) Fixed the biography environment so that if a biography's text is shorter
    than the area allocated for the photo, a collision with the next
    biography does not occur. You can now put real graphics (using the
    graphicx package) into the biography photo box with a new optional 
    argument of the biography command! For example:
    
    \begin{biography}[{\includegraphics[width=1in,height=1.25in,clip,
                      keepaspectratio]{./tux.eps}}]{Linux Penguin}
    
    will use the specified graphic as the author's photo. The photo area is
    exactly 1in wide by 1.25in high - as is done in IEEE Transactions. Try
    to keep the same 4:5 aspect ratio if scanning/cropping your photos. 
    Note the need for the extra set of enclosing braces around the
    \includegraphics. Without it, The LaTeX parser may get confused when it
    sees the \includegraphics's brackets within the biography's optional
    argument. Due to the length of the \includegraphics command, you may
    wish to define your own shorthand form of it. I have not done so with
    IEEEtran to prevent dependence on the graphicx package. If you do not
    use the optional argument, or leave it empty, a standard frame box
    with the words "Place Photo Here" will be used. If you want the space
    to remain completely empty, you can do:
    
    \begin{biography}[\mbox{}]{The Invisible Man} 
    
    The interface to biography's optional argument is into a
    1in X 1.25in minipage in which the argument text is centered both 
    horizontally and vertically:
    
    \begin{minipage}[b][1.25in][c]{1in}%
    \centering
    #1%
    \end{minipage}
    
    Within the biography environment, \unitlength is set to 1in.
    With this in mind, you can even design your own custom frameboxes.
    For instance:
    
    \begin{biography}[\framebox(1,1.25){\parbox[][\height
                     ][c]{0.9in}{\centering PLACE\\ PHOTO\\
                                  HERE}}]{Author Name}
    
    will yield the same type of result as the default photo box.
    
    Thanks to Herbert Voss for discovering the collision bug, suggesting
    the ability to handle graphics and providing some prototype code.



*******
 2001/03/15 V1.4 (MDS) changes:


 1) New "draftcls" and "final" options have been added.
    Thanks to Dragan Cvetkovic for suggesting an option like draftcls.
    
 2) Documentation changes to reflect the fact that this IEEEtran.cls 
    is no longer beta test.

 3) Slightly revised caption sizes. Figure and table captions are now 
    in \footnotesize, not \small as before.

 4) Allow user to control figure caption justification. IEEEtran.cls 
    normally defaults to left justified as is done in Transactions.
    However, for conferences, you may wish to issue the command:
    \centerfigcaptionstrue
    in the preamble. Short (less than one line long) figure captions
    will then be centered. Multi-line figure captions will always be 
    properly left justified. V1.6: This is already done for you when
    using the conference mode.



*******
 2001/01/18 V1.3 
 Michael Shell (MDS) made extensive changes and additions:


 BUGS FIXED (and many others too numerous to mention!):
 1) Fixed improper alignment with itemized, enumerated and
    description lists. Added new controls to these three
    environments so that it is easy to get the alignment IEEE
    uses. Furthermore, the itemize, enumerate and description lists
    no longer force a new paragraph to begin at the end the list
    (\par). (Sometimes lists are used within paragraphs.) 
 
 2) JVH's fixes now allow things like $\mathbf{N}(0,P(0))$
    to work properly without needing the extra braces:
    ${\mathbf{N}}(0,P(0))$. There is no longer any dependence
    on the "rawfonts" and "oldlfont" packages. Thanks Juergen! 
 
 3) Fixed underfull hbox errors and incorrect reference number
    alignment when the number of references in the bibliography
    exceeded 9 entries (which is almost every paper!).
  
 4) Removed dependence on the LaTeX sizexx.clo files.
    Now, 9pt documents should work correctly even on systems that
    lack a size9.clo file. This is most often used in conjunction
    with the option "technote" for "correspondence" papers like those
    in IEEE Transactions on Information Theory. For virtually all
    other papers, 10pt is used and so it is the default.
    Some improper font sizes have been corrected. \footnotesize is
    now 8pt in 9pt docs, so footnotes in technotes should be the
    correct size now. 
 
 5) Added \interlinepenalty within the bibliography section to discourage
    LaTeX from breaking within a reference. IEEE almost never breaks within
    a reference and when they do it is usually in technotes
    (correspondence papers). You may get an underfull vbox warning in the
    bibliography indicating that the spacing just before the "REFERENCES" 
    section is larger than normal, but the final result will be more like 
    what IEEE will publish. See the comments in the BIBLIOGRAPHY section
    around line 2034 below if you want to change this behavior.

 6) No longer "blows up" when you use \paragraph and have a table
    of contents.
 
 7) Theorem environment changed, (but for V1.6, back to the old way, sigh).
 
 8) Figure captions adjusted: IEEE left (not center) justifies
    figure captions (for journals) and does not indent figure caption text.
 
 9) Adjusted some spacings in the table of contents(TOC))/list-of-figures/
    list-of-tables so that section/table numbers will not so easily 
    collide with the titles. Section VIII was usually the worst offender.
    Still doesn't right justify the section numbers, but neither does 
    article.cls (This must be why LaTeX likes the x.y.z section numbering
    scheme unlike I, II, III, etc. of IEEE. )
    It may be "normal" as it is (left justified). sigh.
 
10) Now uses "index terms" now as a heading instead of "keywords".
    Furthermore, the "index terms" and "abstract" headings are in bold
    italic. This is how IEEE does things.

11) \thebibliography and \biography now put entries into
    the table of contents for you.


*******




 *******
 2000/09/06 (JVH) changes: (now designated as V1.2)
 
 made some corrections to get closer to LaTeX2e
 20000906 Juergen v.Hagen
 vonhagen@ihefiji.etec.uni-karlsruhe.de

 Permission to redistribute granted as of December 2000.
 *******





 *******
 
 1996 (JWD) LaTeX2e version: (now designated as V1.1)
  
 In the most recent TeXhax digest, there was a request for a copy of
 IEEEtrans.sty modified to work with LaTeX2e.  I have a version I
 modified to make it IEEEtrans.cls, which I have sent to the person
 making the request and am now sending to you to consider posting to
 the archives.
 --
 Jon Dixon
 dixonj@colorado.edu
 http://spot.colorado.edu/~dixonj/

*******





*******

 30-August-1993 original LaTeX 2.09 version (IEEEtran.sty),
 (now designated as V1.0):

 by Gerry Murray and Silvano Balemi
 Automatic Control Lab, ETH Zurich, Switzerland
 balemi@aut.ee.ethz.ch

*******





==> figures/ML100K_topn.txt <==
#topn SLIM cSLIM rcSLIM fSLIM fSLIM2 
top5 0.231 0.241 0.235 0.197 0.234 
#top5 0.132 0.134 0.133 0.116 0.132 
top10 0.343 0.344 0.344 0.303 0.343 
#top10 0.147 0.148 0.147 0.130 0.146 
top15 0.410 0.419 0.408 0.380 0.414 
#top15 0.152 0.154 0.152 0.136 0.152 
top20 0.463 0.477 0.467 0.422 0.470 
#top20 0.155 0.157 0.155 0.138 0.155 
top25 0.501 0.517 0.501 0.457 0.514 
#top25 0.157 0.159 0.157 0.139 0.157 


==> figures/grid_prank.dat <==
0 0 43.1
0 1 41.9
0 2 41.3
0 3 41.1
1 0 27.6
1 1 27.6
1 2 26.7
1 3 26.0
2 0 20.7
2 1 21.6
2 2 21.6
2 3 21.3
3 0 17.1
3 1 17.5
3 2 17.1
3 3 15.7


==> figures/grid_top5.dat <==
0 0 29.4
0 1 29.1
0 2 26.6
0 3 26.9
1 0 4.2
1 1 3.9
1 2 3.7
1 3 3.5
2 0 0.9
2 1 0.8
2 2 0.9
2 3 1.0
3 0 0.3
3 1 0.2
3 2 0.3
3 3 0.3


==> figures/random_5_fold.dat <==
0	0	0.2
1	0	0.6
2	0	0.6
3	0	0.6
4	0	0.6
5	0	0.2
6	0	0.6
7	0	0.6
8	0	0.6
9	0	0.6
0	1	0.6
1	1	0.6
2	1	0.2
3	1	0.6
4	1	0.6
5	1	0.6
6	1	0.6
7	1	0.6
8	1	0.2
9	1	0.6
0	2	0.6
1	2	0.2
2	2	0.6
3	2	0.6
4	2	0.6
5	2	0.6
6	2	0.2
7	2	0.6
8	2	0.6
9	2	0.6
0	3	0.6
1	3	0.6
2	3	0.6
3	3	0.2
4	3	0.6
5	3	0.6
6	3	0.6
7	3	0.6
8	3	0.6
9	3	0.2
0	4	0.6
1	4	0.6
2	4	0.6
3	4	0.6
4	4	0.2
5	4	0.6
6	4	0.6
7	4	0.2
8	4	0.6
9	4	0.6


==> figures/random_cellline.dat <==
0	0	0.2
1	0	0.2
2	0	0.2
3	0	0.2
4	0	0.2
5	0	0.2
6	0	0.2
7	0	0.2
8	0	0.2
9	0	0.2
0	1	0.6
1	1	0.6
2	1	0.6
3	1	0.6
4	1	0.6
5	1	0.6
6	1	0.6
7	1	0.6
8	1	0.6
9	1	0.6
0	2	0.2
1	2	0.2
2	2	0.2
3	2	0.2
4	2	0.2
5	2	0.2
6	2	0.2
7	2	0.2
8	2	0.2
9	2	0.2
0	3	0.6
1	3	0.6
2	3	0.6
3	3	0.6
4	3	0.6
5	3	0.6
6	3	0.6
7	3	0.6
8	3	0.6
9	3	0.6
0	4	0.6
1	4	0.6
2	4	0.6
3	4	0.6
4	4	0.6
5	4	0.6
6	4	0.6
7	4	0.6
8	4	0.6
9	4	0.6


==> figures/random_loo.dat <==
0	0	0.6
1	0	0.6
2	0	0.6
3	0	0.6
4	0	0.6
5	0	0.6
6	0	0.6
7	0	0.6
8	0	0.6
9	0	0.6
0	1	0.6
1	1	0.6
2	1	0.6
3	1	0.6
4	1	0.6
5	1	0.6
6	1	0.6
7	1	0.6
8	1	0.6
9	1	0.6
0	2	0.6
1	2	0.6
2	2	0.6
3	2	0.6
4	2	0.6
5	2	0.6
6	2	0.6
7	2	0.6
8	2	0.6
9	2	0.6
0	3	0.6
1	3	0.6
2	3	0.6
3	3	0.6
4	3	0.6
5	3	0.6
6	3	0.6
7	3	0.6
8	3	0.6
9	3	0.6
0	4	0.2
1	4	0.2
2	4	0.2
3	4	0.2
4	4	0.2
5	4	0.2
6	4	0.2
7	4	0.2
8	4	0.2
9	4	0.2


==> figures/scrip.txt <==
less /scratch/ninglab/liujunf/BRD/similarity/diff_sim/grid_top5.txt |  awk '{for(i=1;i<=4;i++){printf("%d %d %.1f\n", i-1,4-NR,$(9-i)*100)}}' | sort -k1,1n -k2,2n > grid_top5.dat
less /scratch/ninglab/liujunf/BRD/similarity/diff_sim/grid_prank.txt |  awk '{for(i=1;i<=4;i++){printf("%d %d %.1f\n", i-1,4-NR,$(9-i)*100)}}'| sort -k1,1n -k2,2n > grid_prank.dat

less /scratch/ninglab/liujunf/BRD/similarity/diff_sim/grid_top5.txt | awk '{for(i=1;i<=4;i++){printf("%d %d %s\n"), i-1, 4-NR, $(5-i)}}' | perl -pe 's/\// /g' | awk '{printf("set label at %d,%d \"\\\\footnotesize{%.1f/%.1f}\" front center\n", $1, $2, $3*100, $4*100)}' | less
less /scratch/ninglab/liujunf/BRD/similarity/diff_sim/grid_prank.txt | awk '{for(i=1;i<=4;i++){printf("%d %d %s\n"), i-1, 4-NR, $(5-i)}}' | perl -pe 's/\// /g' | awk '{printf("set label at %d,%d \"\\\\footnotesize{%.1f/%.1f}\" front center\n", $1, $2, (1-$4)*100, (1-$3)*100)}' | less


==> figures/selected_cl/mat_BL70_insensitive.txt <==
 -0.561	  0.708	  0.080	  0.811	  2.154	  1.167	  2.454	 -0.695	 -1.782	 -1.686
 -0.961	  1.742	 -0.230	  0.593	  2.700	  0.581	  2.832	 -1.181	 -2.292	 -1.007
  0.188	  1.056	 -0.600	  0.359	 -0.334	 -1.337	  0.436	 -0.340	  0.907	  0.272
 -0.428	  2.987	 -0.586	  2.046	 -1.444	  0.874	 -0.585	 -1.893	  1.345	  0.456
 -0.722	  0.919	  1.125	  0.115	 -0.171	  0.749	 -0.256	  0.203	  0.307	 -0.687
 -0.348	  0.407	 -0.120	  0.265	 -0.197	  0.005	  0.364	 -0.548	  0.313	  0.212


==> figures/selected_cl/mat_BL70_sensitive.txt <==
  0.617	  2.033	  0.445	  0.181	  0.950	  0.157	 -1.517	 -0.038	 -6.053	 -0.098
  2.747	  2.794	  0.061	  2.018	 -2.394	 -0.704	 -1.365	  3.048	 -1.584	  0.543
  1.587	  1.113	  3.728	  0.795	 -0.850	  1.336	  0.645	  0.823	  0.742	  0.117
  1.967	  0.399	  3.496	 -0.271	 -0.273	 -2.047	 -0.186	 -0.770	  0.669	 -0.274
  4.320	  0.389	  0.066	  0.370	 -0.932	 -0.613	  0.009	 -0.028	  0.983	 -2.424
  5.276	 -0.724	  0.675	  1.047	  0.073	  1.095	  0.370	  0.648	  0.966	 -2.877


==> figures/selected_cl/mat_CAL51_insensitive.txt <==
  0.411	 -0.035	  0.147	  1.231	  0.603	 -0.063	 -1.165	 -1.907	 -0.746	 -0.603
  1.172	 -1.035	 -0.384	 -0.321	  1.107	 -0.839	 -0.304	  0.413	  0.363	 -0.972
  1.912	 -0.557	  1.525	  2.697	  0.927	 -0.787	  0.375	  0.970	  0.281	  0.193
  1.006	 -0.869	 -0.183	 -2.524	  1.702	 -2.851	 -0.346	  2.036	  0.304	  0.553
  0.036	 -0.843	  0.975	  0.285	 -0.018	  0.952	 -0.629	 -0.122	  0.327	 -0.348
  0.154	 -1.612	  0.012	 -0.520	  0.005	 -0.156	  0.606	  0.668	 -0.424	 -0.970
 -0.675	 -1.443	  1.168	 -0.678	  0.710	  0.598	  0.254	  0.439	  0.480	 -0.214


==> figures/selected_cl/mat_CAL51_sensitive.txt <==
  0.650	 -0.027	  1.791	 -0.664	 -0.031	 -1.626	 -0.055	 -0.578	  0.912	  0.223
  4.499	 -1.250	 -0.135	 -1.429	  1.350	  0.780	  0.518	 -0.408	  1.370	  0.867
  3.556	 -0.619	  0.556	 -0.470	 -0.127	  0.588	  0.400	  1.070	 -1.006	 -0.328
  4.355	 -2.508	 -0.193	 -1.095	  0.593	  0.827	  0.851	 -1.408	  0.483	  0.418
  2.376	  0.437	  0.111	  0.355	  0.216	  0.362	 -0.051	 -0.503	 -0.628	  0.335
  3.287	 -0.431	  0.490	 -0.627	  0.350	 -0.043	 -0.303	 -0.739	 -0.086	  0.313
  2.022	 -2.117	  0.580	 -1.926	  1.049	 -1.034	  0.597	  1.853	 -1.493	 -0.653


==> plot/2p_top.txt <==
5	0.0	0.1	0.0	cos	-	49.47	58.36	46.43	55.60
5	0.0	0.1	0.0	rbf	10.0	49.47	58.36	46.43	55.60
5	0.0	0.1	1.0	cos	-	49.47	58.36	46.43	55.61
5	0.0	0.1	1.0	rbf	10.0	49.47	58.36	46.43	55.61
5	0.0	0.1	10.0	cos	-	49.46	58.37	46.43	55.63
5	0.0	0.1	10.0	rbf	10.0	49.46	58.37	46.43	55.63
5	0.0	0.1	100.0	cos	-	49.45	58.39	46.42	55.55
5	0.0	0.1	100.0	rbf	10.0	49.46	58.40	46.42	55.58
5	0.0	1.0	0.0	cos	-	49.48	58.42	46.38	55.58
5	0.0	1.0	0.0	rbf	10.0	49.48	58.42	46.38	55.58
5	0.0	1.0	1.0	cos	-	49.48	58.42	46.38	55.58
5	0.0	1.0	1.0	rbf	10.0	49.48	58.42	46.38	55.58
5	0.0	1.0	10.0	cos	-	49.50	58.42	46.38	55.58
5	0.0	1.0	10.0	rbf	10.0	49.50	58.42	46.38	55.58
5	0.0	1.0	100.0	cos	-	49.45	58.38	46.42	55.55
5	0.0	1.0	100.0	rbf	10.0	49.46	58.40	46.42	55.58
5	0.05	0.1	0.0	cos	-	49.71	58.49	46.53	55.68
5	0.05	0.1	0.0	rbf	10.0	49.71	58.49	46.53	55.68
5	0.05	0.1	1.0	cos	-	49.71	58.49	46.53	55.68
5	0.05	0.1	1.0	rbf	10.0	49.71	58.49	46.53	55.68
5	0.05	0.1	10.0	cos	-	49.70	58.49	46.49	55.67
5	0.05	0.1	10.0	rbf	10.0	49.70	58.49	46.49	55.68
5	0.05	0.1	100.0	cos	-	49.66	58.47	46.57	55.70
5	0.05	0.1	100.0	rbf	10.0	49.66	58.47	46.53	55.71
5	0.05	1.0	0.0	cos	-	49.71	58.49	46.53	55.68
5	0.05	1.0	0.0	rbf	10.0	49.71	58.49	46.53	55.68
5	0.05	1.0	1.0	cos	-	49.71	58.49	46.53	55.68
5	0.05	1.0	1.0	rbf	10.0	49.71	58.49	46.53	55.68
5	0.05	1.0	10.0	cos	-	49.70	58.49	46.49	55.67
5	0.05	1.0	10.0	rbf	10.0	49.70	58.49	46.49	55.68
5	0.05	1.0	100.0	cos	-	49.66	58.47	46.57	55.70
5	0.05	1.0	100.0	rbf	10.0	49.66	58.47	46.53	55.71
5	0.1	0.1	0.0	cos	-	49.84	58.50	46.58	55.64
5	0.1	0.1	0.0	rbf	10.0	49.84	58.50	46.58	55.64
5	0.1	0.1	1.0	cos	-	49.84	58.49	46.58	55.64
5	0.1	0.1	1.0	rbf	10.0	49.84	58.49	46.58	55.64
5	0.1	0.1	10.0	cos	-	49.84	58.50	46.59	55.64
5	0.1	0.1	10.0	rbf	10.0	49.83	58.50	46.58	55.64
5	0.1	0.1	100.0	cos	-	49.84	58.46	46.68	55.60
5	0.1	0.1	100.0	rbf	10.0	49.84	58.47	46.68	55.60
5	0.1	1.0	0.0	cos	-	49.84	58.50	46.58	55.64
5	0.1	1.0	0.0	rbf	10.0	49.84	58.50	46.58	55.64
5	0.1	1.0	1.0	cos	-	49.84	58.49	46.59	55.64
5	0.1	1.0	1.0	rbf	10.0	49.84	58.49	46.59	55.64
5	0.1	1.0	10.0	cos	-	49.84	58.50	46.59	55.64
5	0.1	1.0	10.0	rbf	10.0	49.83	58.50	46.58	55.64
5	0.1	1.0	100.0	cos	-	49.84	58.46	46.68	55.60
5	0.1	1.0	100.0	rbf	10.0	49.84	58.47	46.68	55.60
5	0.5	0.1	0.0	cos	-	51.00	58.57	45.86	55.06
5	0.5	0.1	0.0	rbf	10.0	51.00	58.57	45.86	55.06
5	0.5	0.1	1.0	cos	-	51.00	58.57	45.86	55.07
5	0.5	0.1	1.0	rbf	10.0	51.00	58.57	45.86	55.07
5	0.5	0.1	10.0	cos	-	51.00	58.58	45.90	55.07
5	0.5	0.1	10.0	rbf	10.0	51.00	58.58	45.90	55.07
5	0.5	0.1	100.0	cos	-	50.94	58.55	45.87	54.95
5	0.5	0.1	100.0	rbf	10.0	50.96	58.56	45.87	55.00
5	0.5	1.0	0.0	cos	-	51.00	58.57	45.86	55.07
5	0.5	1.0	0.0	rbf	10.0	51.00	58.57	45.86	55.07
5	0.5	1.0	1.0	cos	-	51.00	58.57	45.86	55.07
5	0.5	1.0	1.0	rbf	10.0	51.00	58.57	45.86	55.07
5	0.5	1.0	10.0	cos	-	51.00	58.58	45.90	55.07
5	0.5	1.0	10.0	rbf	10.0	51.00	58.58	45.90	55.07
5	0.5	1.0	100.0	cos	-	50.94	58.55	45.87	54.95
5	0.5	1.0	100.0	rbf	10.0	50.95	58.56	45.87	55.00
5	1.0	0.1	0.0	cos	-	38.00	34.32	31.99	33.55
5	1.0	0.1	0.0	rbf	10.0	38.00	34.32	31.99	33.55
5	1.0	0.1	1.0	cos	-	38.50	34.72	32.51	33.72
5	1.0	0.1	1.0	rbf	10.0	37.99	34.40	32.07	33.51
5	1.0	0.1	10.0	cos	-	39.96	35.73	33.03	34.33
5	1.0	0.1	10.0	rbf	10.0	39.85	35.65	32.99	34.23
5	1.0	0.1	100.0	cos	-	42.63	38.20	34.18	37.04
5	1.0	0.1	100.0	rbf	10.0	43.81	39.02	34.95	37.44
5	1.0	1.0	0.0	cos	-	38.75	34.94	32.54	33.90
5	1.0	1.0	0.0	rbf	10.0	38.75	34.94	32.54	33.90
5	1.0	1.0	1.0	cos	-	38.94	35.04	32.60	33.96
5	1.0	1.0	1.0	rbf	10.0	38.65	34.84	32.46	33.86
5	1.0	1.0	10.0	cos	-	40.37	36.13	33.11	34.77
5	1.0	1.0	10.0	rbf	10.0	40.01	35.79	33.01	34.61
5	1.0	1.0	100.0	cos	-	42.78	38.20	34.52	37.03
5	1.0	1.0	100.0	rbf	10.0	43.82	39.08	34.78	37.44
10	0.0	0.1	0.0	cos	-	52.89	61.00	38.69	52.07
10	0.0	0.1	0.0	rbf	10.0	52.89	61.00	38.69	52.07
10	0.0	0.1	1.0	cos	-	52.88	61.00	38.69	52.08
10	0.0	0.1	1.0	rbf	10.0	52.88	61.00	38.69	52.07
10	0.0	0.1	10.0	cos	-	52.88	61.01	38.75	52.13
10	0.0	0.1	10.0	rbf	10.0	52.89	61.01	38.71	52.12
10	0.0	0.1	100.0	cos	-	52.61	60.74	40.51	53.52
10	0.0	0.1	100.0	rbf	10.0	52.67	60.84	39.94	53.08
10	0.0	1.0	0.0	cos	-	52.86	61.05	37.82	51.60
10	0.0	1.0	0.0	rbf	10.0	52.86	61.05	37.82	51.60
10	0.0	1.0	1.0	cos	-	52.86	61.05	37.86	51.60
10	0.0	1.0	1.0	rbf	10.0	52.86	61.05	37.86	51.60
10	0.0	1.0	10.0	cos	-	52.87	61.06	37.89	51.60
10	0.0	1.0	10.0	rbf	10.0	52.87	61.05	37.89	51.59
10	0.0	1.0	100.0	cos	-	52.87	61.02	38.08	51.78
10	0.0	1.0	100.0	rbf	10.0	52.86	61.02	38.03	51.74
10	0.05	0.1	0.0	cos	-	53.10	61.14	37.00	51.31
10	0.05	0.1	0.0	rbf	10.0	53.10	61.14	37.00	51.31
10	0.05	0.1	1.0	cos	-	53.10	61.14	37.00	51.32
10	0.05	0.1	1.0	rbf	10.0	53.10	61.14	37.00	51.32
10	0.05	0.1	10.0	cos	-	53.10	61.14	37.00	51.33
10	0.05	0.1	10.0	rbf	10.0	53.11	61.14	37.02	51.33
10	0.05	0.1	100.0	cos	-	53.05	61.10	37.30	51.37
10	0.05	0.1	100.0	rbf	10.0	53.08	61.11	37.27	51.36
10	0.05	1.0	0.0	cos	-	53.10	61.14	37.00	51.32
10	0.05	1.0	0.0	rbf	10.0	53.10	61.14	37.00	51.32
10	0.05	1.0	1.0	cos	-	53.10	61.14	37.00	51.32
10	0.05	1.0	1.0	rbf	10.0	53.10	61.14	37.00	51.32
10	0.05	1.0	10.0	cos	-	53.10	61.14	37.00	51.33
10	0.05	1.0	10.0	rbf	10.0	53.10	61.14	37.00	51.33
10	0.05	1.0	100.0	cos	-	53.05	61.10	37.30	51.37
10	0.05	1.0	100.0	rbf	10.0	53.08	61.11	37.27	51.36
10	0.1	0.1	0.0	cos	-	53.33	61.16	36.82	50.81
10	0.1	0.1	0.0	rbf	10.0	53.33	61.16	36.82	50.81
10	0.1	0.1	1.0	cos	-	53.33	61.16	36.82	50.81
10	0.1	0.1	1.0	rbf	10.0	53.33	61.16	36.82	50.81
10	0.1	0.1	10.0	cos	-	53.33	61.17	36.86	50.80
10	0.1	0.1	10.0	rbf	10.0	53.33	61.17	36.86	50.80
10	0.1	0.1	100.0	cos	-	53.28	61.21	37.05	51.15
10	0.1	0.1	100.0	rbf	10.0	53.28	61.20	37.07	51.10
10	0.1	1.0	0.0	cos	-	53.33	61.16	36.82	50.81
10	0.1	1.0	0.0	rbf	10.0	53.33	61.16	36.82	50.81
10	0.1	1.0	1.0	cos	-	53.33	61.16	36.82	50.81
10	0.1	1.0	1.0	rbf	10.0	53.33	61.16	36.82	50.81
10	0.1	1.0	10.0	cos	-	53.33	61.17	36.86	50.80
10	0.1	1.0	10.0	rbf	10.0	53.33	61.17	36.86	50.80
10	0.1	1.0	100.0	cos	-	53.28	61.21	37.05	51.15
10	0.1	1.0	100.0	rbf	10.0	53.28	61.20	37.07	51.10
10	0.5	0.1	0.0	cos	-	59.52	59.52	42.24	52.13
10	0.5	0.1	0.0	rbf	10.0	59.52	59.52	42.24	52.13
10	0.5	0.1	1.0	cos	-	59.51	59.53	42.22	52.15
10	0.5	0.1	1.0	rbf	10.0	59.51	59.52	42.22	52.15
10	0.5	0.1	10.0	cos	-	59.50	59.54	42.37	52.22
10	0.5	0.1	10.0	rbf	10.0	59.51	59.54	42.36	52.20
10	0.5	0.1	100.0	cos	-	59.51	59.37	43.70	53.15
10	0.5	0.1	100.0	rbf	10.0	59.45	59.40	43.33	53.05
10	0.5	1.0	0.0	cos	-	58.43	60.66	41.17	52.27
10	0.5	1.0	0.0	rbf	10.0	58.43	60.66	41.17	52.27
10	0.5	1.0	1.0	cos	-	58.43	60.66	41.15	52.21
10	0.5	1.0	1.0	rbf	10.0	58.43	60.66	41.15	52.19
10	0.5	1.0	10.0	cos	-	58.38	60.70	41.16	52.42
10	0.5	1.0	10.0	rbf	10.0	58.36	60.69	41.09	52.38
10	0.5	1.0	100.0	cos	-	58.23	60.57	41.61	53.04
10	0.5	1.0	100.0	rbf	10.0	58.23	60.61	41.41	52.72
10	1.0	0.1	0.0	cos	-	51.04	42.08	30.68	35.50
10	1.0	0.1	0.0	rbf	10.0	51.04	42.08	30.68	35.50
10	1.0	0.1	1.0	cos	-	51.09	42.12	31.02	35.70
10	1.0	0.1	1.0	rbf	10.0	51.07	42.13	30.98	35.67
10	1.0	0.1	10.0	cos	-	50.93	42.27	31.82	37.12
10	1.0	0.1	10.0	rbf	10.0	50.99	42.32	31.54	37.10
10	1.0	0.1	100.0	cos	-	50.57	42.91	33.29	39.62
10	1.0	0.1	100.0	rbf	10.0	50.90	43.03	33.26	39.37
10	1.0	1.0	0.0	cos	-	51.04	42.02	30.48	35.51
10	1.0	1.0	0.0	rbf	10.0	51.04	42.02	30.48	35.51
10	1.0	1.0	1.0	cos	-	51.21	42.24	30.84	35.87
10	1.0	1.0	1.0	rbf	10.0	51.19	42.22	30.83	35.82
10	1.0	1.0	10.0	cos	-	50.89	42.11	31.46	36.86
10	1.0	1.0	10.0	rbf	10.0	50.96	42.14	31.13	36.75
10	1.0	1.0	100.0	cos	-	50.87	42.97	33.25	39.73
10	1.0	1.0	100.0	rbf	10.0	50.80	42.85	33.47	39.34
15	0.0	0.1	0.0	cos	-	53.48	61.62	19.87	40.41
15	0.0	0.1	0.0	rbf	10.0	53.48	61.62	19.87	40.41
15	0.0	0.1	1.0	cos	-	53.48	61.62	19.87	40.42
15	0.0	0.1	1.0	rbf	10.0	53.48	61.62	19.87	40.42
15	0.0	0.1	10.0	cos	-	53.55	61.60	19.53	39.70
15	0.0	0.1	10.0	rbf	10.0	53.55	61.60	19.53	39.70
15	0.0	0.1	100.0	cos	-	53.34	61.64	25.54	45.98
15	0.0	0.1	100.0	rbf	10.0	53.44	61.69	23.93	44.41
15	0.0	1.0	0.0	cos	-	53.48	61.36	17.22	36.70
15	0.0	1.0	0.0	rbf	10.0	53.48	61.36	17.22	36.70
15	0.0	1.0	1.0	cos	-	53.48	61.36	17.22	36.69
15	0.0	1.0	1.0	rbf	10.0	53.48	61.36	17.22	36.69
15	0.0	1.0	10.0	cos	-	53.46	61.37	17.26	36.52
15	0.0	1.0	10.0	rbf	10.0	53.47	61.37	17.26	36.52
15	0.0	1.0	100.0	cos	-	53.41	61.48	18.33	38.24
15	0.0	1.0	100.0	rbf	10.0	53.39	61.41	17.19	36.92
15	0.05	0.1	0.0	cos	-	53.67	61.37	16.57	35.49
15	0.05	0.1	0.0	rbf	10.0	53.67	61.37	16.57	35.49
15	0.05	0.1	1.0	cos	-	53.67	61.37	16.59	35.49
15	0.05	0.1	1.0	rbf	10.0	53.67	61.37	16.57	35.49
15	0.05	0.1	10.0	cos	-	53.67	61.37	16.64	35.49
15	0.05	0.1	10.0	rbf	10.0	53.67	61.36	16.60	35.49
15	0.05	0.1	100.0	cos	-	53.63	61.35	16.77	35.78
15	0.05	0.1	100.0	rbf	10.0	53.63	61.36	16.76	35.68
15	0.05	1.0	0.0	cos	-	53.67	61.37	16.57	35.49
15	0.05	1.0	0.0	rbf	10.0	53.67	61.37	16.57	35.49
15	0.05	1.0	1.0	cos	-	53.68	61.37	16.60	35.49
15	0.05	1.0	1.0	rbf	10.0	53.67	61.37	16.59	35.49
15	0.05	1.0	10.0	cos	-	53.67	61.37	16.64	35.49
15	0.05	1.0	10.0	rbf	10.0	53.67	61.36	16.60	35.49
15	0.05	1.0	100.0	cos	-	53.62	61.34	16.77	35.67
15	0.05	1.0	100.0	rbf	10.0	53.63	61.36	16.76	35.68
15	0.1	0.1	0.0	cos	-	53.83	61.34	15.92	34.55
15	0.1	0.1	0.0	rbf	10.0	53.83	61.34	15.92	34.55
15	0.1	0.1	1.0	cos	-	53.83	61.34	15.92	34.55
15	0.1	0.1	1.0	rbf	10.0	53.83	61.34	15.92	34.55
15	0.1	0.1	10.0	cos	-	53.81	61.35	15.84	34.63
15	0.1	0.1	10.0	rbf	10.0	53.81	61.35	15.84	34.60
15	0.1	0.1	100.0	cos	-	53.80	61.34	16.30	34.86
15	0.1	0.1	100.0	rbf	10.0	53.83	61.35	16.27	34.94
15	0.1	1.0	0.0	cos	-	53.83	61.34	15.92	34.55
15	0.1	1.0	0.0	rbf	10.0	53.83	61.34	15.92	34.55
15	0.1	1.0	1.0	cos	-	53.82	61.34	15.88	34.55
15	0.1	1.0	1.0	rbf	10.0	53.82	61.34	15.88	34.55
15	0.1	1.0	10.0	cos	-	53.81	61.35	15.84	34.63
15	0.1	1.0	10.0	rbf	10.0	53.81	61.35	15.84	34.63
15	0.1	1.0	100.0	cos	-	53.80	61.34	16.30	34.86
15	0.1	1.0	100.0	rbf	10.0	53.83	61.35	16.27	34.94
15	0.5	0.1	0.0	cos	-	62.49	60.83	28.96	44.03
15	0.5	0.1	0.0	rbf	10.0	62.49	60.83	28.96	44.03
15	0.5	0.1	1.0	cos	-	62.48	60.83	28.91	44.07
15	0.5	0.1	1.0	rbf	10.0	62.48	60.83	28.91	44.07
15	0.5	0.1	10.0	cos	-	62.49	60.80	29.06	44.30
15	0.5	0.1	10.0	rbf	10.0	62.51	60.80	29.08	44.28
15	0.5	0.1	100.0	cos	-	62.36	60.50	31.53	45.95
15	0.5	0.1	100.0	rbf	10.0	62.41	60.61	31.16	45.66
15	0.5	1.0	0.0	cos	-	61.51	61.18	25.90	41.95
15	0.5	1.0	0.0	rbf	10.0	61.51	61.18	25.90	41.95
15	0.5	1.0	1.0	cos	-	61.45	61.19	25.71	41.88
15	0.5	1.0	1.0	rbf	10.0	61.45	61.19	25.71	41.87
15	0.5	1.0	10.0	cos	-	61.34	61.24	25.66	41.62
15	0.5	1.0	10.0	rbf	10.0	61.35	61.25	25.59	41.74
15	0.5	1.0	100.0	cos	-	61.16	61.16	27.08	43.30
15	0.5	1.0	100.0	rbf	10.0	61.15	61.22	26.86	43.07
15	1.0	0.1	0.0	cos	-	59.31	46.89	24.03	32.72
15	1.0	0.1	0.0	rbf	10.0	59.31	46.89	24.03	32.72
15	1.0	0.1	1.0	cos	-	59.32	46.91	24.55	33.03
15	1.0	0.1	1.0	rbf	10.0	59.32	46.90	24.45	32.98
15	1.0	0.1	10.0	cos	-	58.26	46.45	28.33	36.33
15	1.0	0.1	10.0	rbf	10.0	58.50	46.56	28.05	35.92
15	1.0	0.1	100.0	cos	-	54.94	44.97	32.44	40.40
15	1.0	0.1	100.0	rbf	10.0	54.75	44.74	32.54	40.46
15	1.0	1.0	0.0	cos	-	59.22	46.87	23.94	32.82
15	1.0	1.0	0.0	rbf	10.0	59.22	46.87	23.94	32.82
15	1.0	1.0	1.0	cos	-	59.31	46.97	24.52	33.15
15	1.0	1.0	1.0	rbf	10.0	59.31	46.96	24.49	33.14
15	1.0	1.0	10.0	cos	-	58.20	46.21	28.24	36.07
15	1.0	1.0	10.0	rbf	10.0	58.37	46.32	28.07	35.73
15	1.0	1.0	100.0	cos	-	54.63	44.71	33.12	40.81
15	1.0	1.0	100.0	rbf	10.0	55.68	45.27	32.29	40.05
30	0.0	0.1	0.0	cos	-	55.90	62.25	4.77	14.04
30	0.0	0.1	0.0	rbf	10.0	55.90	62.25	4.77	14.04
30	0.0	0.1	1.0	cos	-	55.90	62.25	4.66	13.71
30	0.0	0.1	1.0	rbf	10.0	55.90	62.25	4.66	13.71
30	0.0	0.1	10.0	cos	-	56.18	62.18	3.93	12.30
30	0.0	0.1	10.0	rbf	10.0	56.14	62.21	3.98	12.37
30	0.0	0.1	100.0	cos	-	54.17	62.05	24.11	37.41
30	0.0	0.1	100.0	rbf	10.0	54.65	62.43	16.86	30.35
30	0.0	1.0	0.0	cos	-	56.93	61.94	2.73	7.90
30	0.0	1.0	0.0	rbf	10.0	56.93	61.94	2.73	7.90
30	0.0	1.0	1.0	cos	-	56.99	61.94	2.67	7.79
30	0.0	1.0	1.0	rbf	10.0	56.99	61.94	2.67	7.79
30	0.0	1.0	10.0	cos	-	56.97	61.93	2.67	7.76
30	0.0	1.0	10.0	rbf	10.0	56.97	61.93	2.67	7.76
30	0.0	1.0	100.0	cos	-	55.50	62.30	7.00	18.19
30	0.0	1.0	100.0	rbf	10.0	55.96	62.16	4.28	12.88
30	0.05	0.1	0.0	cos	-	57.42	62.03	2.58	7.54
30	0.05	0.1	0.0	rbf	10.0	57.42	62.03	2.58	7.54
30	0.05	0.1	1.0	cos	-	57.42	62.03	2.58	7.52
30	0.05	0.1	1.0	rbf	10.0	57.42	62.03	2.58	7.52
30	0.05	0.1	10.0	cos	-	57.40	62.03	2.59	7.53
30	0.05	0.1	10.0	rbf	10.0	57.40	62.03	2.59	7.53
30	0.05	0.1	100.0	cos	-	56.18	62.32	6.18	16.50
30	0.05	0.1	100.0	rbf	10.0	56.77	62.19	3.69	11.46
30	0.05	1.0	0.0	cos	-	57.42	62.03	2.58	7.54
30	0.05	1.0	0.0	rbf	10.0	57.42	62.03	2.58	7.54
30	0.05	1.0	1.0	cos	-	57.42	62.03	2.58	7.52
30	0.05	1.0	1.0	rbf	10.0	57.42	62.03	2.58	7.52
30	0.05	1.0	10.0	cos	-	57.41	62.03	2.59	7.50
30	0.05	1.0	10.0	rbf	10.0	57.40	62.03	2.59	7.53
30	0.05	1.0	100.0	cos	-	56.95	62.11	3.11	9.78
30	0.05	1.0	100.0	rbf	10.0	57.26	62.00	2.63	7.80
30	0.1	0.1	0.0	cos	-	57.79	62.16	2.56	7.47
30	0.1	0.1	0.0	rbf	10.0	57.79	62.16	2.56	7.47
30	0.1	0.1	1.0	cos	-	57.79	62.15	2.56	7.47
30	0.1	0.1	1.0	rbf	10.0	57.79	62.15	2.56	7.47
30	0.1	0.1	10.0	cos	-	57.80	62.14	2.56	7.46
30	0.1	0.1	10.0	rbf	10.0	57.80	62.14	2.56	7.46
30	0.1	0.1	100.0	cos	-	57.28	62.36	4.50	12.54
30	0.1	0.1	100.0	rbf	10.0	57.56	62.18	2.85	8.59
30	0.1	1.0	0.0	cos	-	57.80	62.14	2.56	7.45
30	0.1	1.0	0.0	rbf	10.0	57.80	62.14	2.56	7.45
30	0.1	1.0	1.0	cos	-	57.80	62.14	2.56	7.45
30	0.1	1.0	1.0	rbf	10.0	57.80	62.14	2.56	7.45
30	0.1	1.0	10.0	cos	-	57.80	62.14	2.56	7.46
30	0.1	1.0	10.0	rbf	10.0	57.80	62.14	2.56	7.46
30	0.1	1.0	100.0	cos	-	57.54	62.18	2.85	8.64
30	0.1	1.0	100.0	rbf	10.0	57.73	62.13	2.56	7.62
30	0.5	0.1	0.0	cos	-	67.46	62.15	10.05	19.60
30	0.5	0.1	0.0	rbf	10.0	67.46	62.15	10.05	19.60
30	0.5	0.1	1.0	cos	-	67.47	62.14	10.05	19.64
30	0.5	0.1	1.0	rbf	10.0	67.47	62.13	10.05	19.62
30	0.5	0.1	10.0	cos	-	67.41	62.10	10.19	19.90
30	0.5	0.1	10.0	rbf	10.0	67.40	62.12	10.15	19.89
30	0.5	0.1	100.0	cos	-	66.74	61.69	12.54	23.18
30	0.5	0.1	100.0	rbf	10.0	66.81	61.77	12.21	22.63
30	0.5	1.0	0.0	cos	-	67.00	62.27	8.48	17.32
30	0.5	1.0	0.0	rbf	10.0	67.00	62.27	8.48	17.32
30	0.5	1.0	1.0	cos	-	66.96	62.27	8.45	17.23
30	0.5	1.0	1.0	rbf	10.0	66.97	62.28	8.44	17.23
30	0.5	1.0	10.0	cos	-	66.70	62.30	8.12	16.75
30	0.5	1.0	10.0	rbf	10.0	66.72	62.29	8.11	16.75
30	0.5	1.0	100.0	cos	-	66.30	61.87	9.94	19.48
30	0.5	1.0	100.0	rbf	10.0	66.22	61.94	9.25	18.23
30	1.0	0.1	0.0	cos	-	67.51	50.90	9.68	19.21
30	1.0	0.1	0.0	rbf	10.0	67.51	50.90	9.68	19.21
30	1.0	0.1	1.0	cos	-	67.41	51.01	10.44	19.87
30	1.0	0.1	1.0	rbf	10.0	67.41	50.99	10.37	19.81
30	1.0	0.1	10.0	cos	-	66.57	50.73	20.22	30.71
30	1.0	0.1	10.0	rbf	10.0	66.78	50.90	18.63	29.43
30	1.0	0.1	100.0	cos	-	60.03	47.77	30.53	42.86
30	1.0	0.1	100.0	rbf	10.0	60.66	48.08	30.95	42.91
30	1.0	1.0	0.0	cos	-	67.43	50.85	9.81	19.37
30	1.0	1.0	0.0	rbf	10.0	67.43	50.85	9.81	19.37
30	1.0	1.0	1.0	cos	-	67.38	51.03	10.32	19.67
30	1.0	1.0	1.0	rbf	10.0	67.40	51.04	10.25	19.65
30	1.0	1.0	10.0	cos	-	66.48	50.45	20.61	31.35
30	1.0	1.0	10.0	rbf	10.0	66.70	50.58	19.46	29.88
30	1.0	1.0	100.0	cos	-	60.32	47.77	31.56	42.82
30	1.0	1.0	100.0	rbf	10.0	60.85	48.13	31.43	42.99
50	0.0	0.1	0.0	cos	-	58.82	64.64	2.17	7.25
50	0.0	0.1	0.0	rbf	10.0	58.82	64.64	2.17	7.25
50	0.0	0.1	1.0	cos	-	59.14	64.63	1.61	5.98
50	0.0	0.1	1.0	rbf	10.0	59.14	64.63	1.61	5.98
50	0.0	0.1	10.0	cos	-	59.90	64.71	0.93	3.81
50	0.0	0.1	10.0	rbf	10.0	59.82	64.68	0.96	3.96
50	0.0	0.1	100.0	cos	-	54.35	62.73	27.40	39.11
50	0.0	0.1	100.0	rbf	10.0	55.42	63.52	22.05	31.88
50	0.0	1.0	0.0	cos	-	61.19	64.98	0.68	2.21
50	0.0	1.0	0.0	rbf	10.0	61.19	64.98	0.68	2.21
50	0.0	1.0	1.0	cos	-	61.18	64.98	0.68	2.21
50	0.0	1.0	1.0	rbf	10.0	61.18	64.98	0.68	2.21
50	0.0	1.0	10.0	cos	-	61.63	65.08	0.66	2.02
50	0.0	1.0	10.0	rbf	10.0	61.58	65.07	0.66	2.04
50	0.0	1.0	100.0	cos	-	56.66	64.36	10.53	19.75
50	0.0	1.0	100.0	rbf	10.0	57.87	64.43	4.55	11.76
50	0.05	0.1	0.0	cos	-	62.10	65.16	0.66	2.07
50	0.05	0.1	0.0	rbf	10.0	62.10	65.16	0.66	2.07
50	0.05	0.1	1.0	cos	-	62.09	65.16	0.66	2.07
50	0.05	0.1	1.0	rbf	10.0	62.09	65.16	0.66	2.07
50	0.05	0.1	10.0	cos	-	62.30	65.22	0.65	2.01
50	0.05	0.1	10.0	rbf	10.0	62.29	65.22	0.65	2.02
50	0.05	0.1	100.0	cos	-	58.10	63.99	18.36	28.18
50	0.05	0.1	100.0	rbf	10.0	58.79	64.54	7.46	16.16
50	0.05	1.0	0.0	cos	-	62.35	65.24	0.65	1.96
50	0.05	1.0	0.0	rbf	10.0	62.35	65.24	0.65	1.96
50	0.05	1.0	1.0	cos	-	62.35	65.24	0.65	1.96
50	0.05	1.0	1.0	rbf	10.0	62.35	65.24	0.65	1.96
50	0.05	1.0	10.0	cos	-	62.35	65.26	0.65	1.95
50	0.05	1.0	10.0	rbf	10.0	62.34	65.26	0.65	1.95
50	0.05	1.0	100.0	cos	-	59.12	64.55	4.18	11.13
50	0.05	1.0	100.0	rbf	10.0	60.40	64.67	1.16	4.56
50	0.1	0.1	0.0	cos	-	62.68	65.31	0.67	2.08
50	0.1	0.1	0.0	rbf	10.0	62.68	65.31	0.67	2.08
50	0.1	0.1	1.0	cos	-	62.68	65.31	0.67	2.09
50	0.1	0.1	1.0	rbf	10.0	62.68	65.31	0.67	2.09
50	0.1	0.1	10.0	cos	-	62.79	65.39	0.69	2.06
50	0.1	0.1	10.0	rbf	10.0	62.77	65.37	0.69	2.07
50	0.1	0.1	100.0	cos	-	61.88	64.68	16.87	25.82
50	0.1	0.1	100.0	rbf	10.0	61.12	64.65	10.67	19.50
50	0.1	1.0	0.0	cos	-	62.91	65.39	0.69	2.00
50	0.1	1.0	0.0	rbf	10.0	62.91	65.39	0.69	2.00
50	0.1	1.0	1.0	cos	-	62.91	65.40	0.69	2.00
50	0.1	1.0	1.0	rbf	10.0	62.91	65.40	0.69	2.00
50	0.1	1.0	10.0	cos	-	62.92	65.41	0.69	2.00
50	0.1	1.0	10.0	rbf	10.0	62.91	65.41	0.69	2.00
50	0.1	1.0	100.0	cos	-	60.73	64.70	4.07	10.91
50	0.1	1.0	100.0	rbf	10.0	61.53	64.89	1.05	4.17
50	0.5	0.1	0.0	cos	-	71.38	64.28	3.82	9.27
50	0.5	0.1	0.0	rbf	10.0	71.38	64.28	3.82	9.27
50	0.5	0.1	1.0	cos	-	71.38	64.27	3.83	9.30
50	0.5	0.1	1.0	rbf	10.0	71.38	64.27	3.83	9.29
50	0.5	0.1	10.0	cos	-	71.32	64.25	3.96	9.58
50	0.5	0.1	10.0	rbf	10.0	71.33	64.26	3.96	9.56
50	0.5	0.1	100.0	cos	-	70.29	63.67	6.07	12.75
50	0.5	0.1	100.0	rbf	10.0	70.48	63.80	5.71	12.35
50	0.5	1.0	0.0	cos	-	71.05	64.48	3.14	7.80
50	0.5	1.0	0.0	rbf	10.0	71.05	64.48	3.14	7.80
50	0.5	1.0	1.0	cos	-	71.01	64.46	3.08	7.56
50	0.5	1.0	1.0	rbf	10.0	71.00	64.45	3.10	7.68
50	0.5	1.0	10.0	cos	-	70.73	64.50	2.61	6.75
50	0.5	1.0	10.0	rbf	10.0	70.80	64.52	2.70	6.86
50	0.5	1.0	100.0	cos	-	70.25	63.80	4.99	11.39
50	0.5	1.0	100.0	rbf	10.0	70.22	63.98	3.56	9.20
50	1.0	0.1	0.0	cos	-	71.23	53.37	7.69	14.01
50	1.0	0.1	0.0	rbf	10.0	71.23	53.37	7.69	14.01
50	1.0	0.1	1.0	cos	-	71.11	53.51	8.35	14.85
50	1.0	0.1	1.0	rbf	10.0	71.10	53.50	8.24	14.74
50	1.0	0.1	10.0	cos	-	70.00	53.09	18.91	28.59
50	1.0	0.1	10.0	rbf	10.0	70.25	53.25	17.69	26.56
50	1.0	0.1	100.0	cos	-	62.15	49.60	30.96	44.22
50	1.0	0.1	100.0	rbf	10.0	63.26	50.16	29.80	43.03
50	1.0	1.0	0.0	cos	-	71.17	53.41	7.80	14.25
50	1.0	1.0	0.0	rbf	10.0	71.17	53.41	7.80	14.25
50	1.0	1.0	1.0	cos	-	71.09	53.52	8.32	14.77
50	1.0	1.0	1.0	rbf	10.0	71.10	53.52	8.21	14.71
50	1.0	1.0	10.0	cos	-	69.92	52.85	19.47	29.52
50	1.0	1.0	10.0	rbf	10.0	70.25	53.05	18.45	27.67
50	1.0	1.0	100.0	cos	-	62.72	49.89	30.56	43.71
50	1.0	1.0	100.0	rbf	10.0	63.10	50.05	30.12	43.72


==> plot/5p_top.txt <==
5	0.0	0.1	0.0	cos	-	47.80	56.94	44.56	54.60
5	0.0	0.1	0.0	rbf	10.0	47.80	56.94	44.56	54.60
5	0.0	0.1	1.0	cos	-	47.80	56.94	44.58	54.60
5	0.0	0.1	1.0	rbf	10.0	47.80	56.94	44.58	54.60
5	0.0	0.1	10.0	cos	-	47.79	56.93	44.58	54.59
5	0.0	0.1	10.0	rbf	10.0	47.79	56.92	44.58	54.59
5	0.0	0.1	100.0	cos	-	47.75	56.86	44.47	54.48
5	0.0	0.1	100.0	rbf	10.0	47.74	56.87	44.47	54.49
5	0.0	1.0	0.0	cos	-	47.79	56.93	44.56	54.59
5	0.0	1.0	0.0	rbf	10.0	47.79	56.93	44.56	54.59
5	0.0	1.0	1.0	cos	-	47.80	56.94	44.58	54.60
5	0.0	1.0	1.0	rbf	10.0	47.80	56.93	44.58	54.59
5	0.0	1.0	10.0	cos	-	47.79	56.93	44.58	54.59
5	0.0	1.0	10.0	rbf	10.0	47.79	56.92	44.58	54.59
5	0.0	1.0	100.0	cos	-	47.75	56.86	44.47	54.48
5	0.0	1.0	100.0	rbf	10.0	47.74	56.87	44.47	54.49
5	0.05	0.1	0.0	cos	-	48.00	57.06	44.53	54.63
5	0.05	0.1	0.0	rbf	10.0	48.00	57.06	44.53	54.63
5	0.05	0.1	1.0	cos	-	48.00	57.06	44.53	54.63
5	0.05	0.1	1.0	rbf	10.0	48.00	57.06	44.53	54.63
5	0.05	0.1	10.0	cos	-	47.98	57.05	44.53	54.63
5	0.05	0.1	10.0	rbf	10.0	47.99	57.05	44.53	54.63
5	0.05	0.1	100.0	cos	-	47.95	56.98	44.54	54.66
5	0.05	0.1	100.0	rbf	10.0	47.98	57.00	44.57	54.69
5	0.05	1.0	0.0	cos	-	48.00	57.06	44.53	54.63
5	0.05	1.0	0.0	rbf	10.0	48.00	57.06	44.53	54.63
5	0.05	1.0	1.0	cos	-	48.00	57.06	44.53	54.63
5	0.05	1.0	1.0	rbf	10.0	48.00	57.06	44.53	54.63
5	0.05	1.0	10.0	cos	-	47.98	57.05	44.53	54.63
5	0.05	1.0	10.0	rbf	10.0	47.99	57.05	44.53	54.63
5	0.05	1.0	100.0	cos	-	47.95	56.98	44.54	54.66
5	0.05	1.0	100.0	rbf	10.0	47.98	57.00	44.57	54.69
5	0.1	0.1	0.0	cos	-	48.19	57.14	44.56	54.54
5	0.1	0.1	0.0	rbf	10.0	48.19	57.14	44.56	54.54
5	0.1	0.1	1.0	cos	-	48.18	57.14	44.54	54.54
5	0.1	0.1	1.0	rbf	10.0	48.18	57.14	44.54	54.54
5	0.1	0.1	10.0	cos	-	48.17	57.14	44.56	54.53
5	0.1	0.1	10.0	rbf	10.0	48.16	57.14	44.54	54.53
5	0.1	0.1	100.0	cos	-	48.16	57.09	44.73	54.56
5	0.1	0.1	100.0	rbf	10.0	48.17	57.10	44.73	54.57
5	0.1	1.0	0.0	cos	-	48.19	57.14	44.56	54.54
5	0.1	1.0	0.0	rbf	10.0	48.19	57.14	44.56	54.54
5	0.1	1.0	1.0	cos	-	48.18	57.14	44.54	54.54
5	0.1	1.0	1.0	rbf	10.0	48.18	57.14	44.54	54.54
5	0.1	1.0	10.0	cos	-	48.17	57.14	44.56	54.53
5	0.1	1.0	10.0	rbf	10.0	48.16	57.14	44.54	54.54
5	0.1	1.0	100.0	cos	-	48.16	57.09	44.73	54.56
5	0.1	1.0	100.0	rbf	10.0	48.17	57.10	44.73	54.57
5	0.5	0.1	0.0	cos	-	49.82	57.97	45.44	54.86
5	0.5	0.1	0.0	rbf	10.0	49.82	57.97	45.44	54.86
5	0.5	0.1	1.0	cos	-	49.82	57.96	45.44	54.86
5	0.5	0.1	1.0	rbf	10.0	49.82	57.96	45.44	54.86
5	0.5	0.1	10.0	cos	-	49.84	57.97	45.50	54.86
5	0.5	0.1	10.0	rbf	10.0	49.84	57.97	45.50	54.86
5	0.5	0.1	100.0	cos	-	49.82	57.92	45.48	54.73
5	0.5	0.1	100.0	rbf	10.0	49.81	57.93	45.45	54.77
5	0.5	1.0	0.0	cos	-	49.82	57.97	45.44	54.86
5	0.5	1.0	0.0	rbf	10.0	49.82	57.97	45.44	54.86
5	0.5	1.0	1.0	cos	-	49.82	57.96	45.44	54.86
5	0.5	1.0	1.0	rbf	10.0	49.82	57.96	45.44	54.86
5	0.5	1.0	10.0	cos	-	49.84	57.97	45.50	54.86
5	0.5	1.0	10.0	rbf	10.0	49.84	57.97	45.50	54.86
5	0.5	1.0	100.0	cos	-	49.82	57.92	45.48	54.73
5	0.5	1.0	100.0	rbf	10.0	49.81	57.93	45.45	54.77
5	1.0	0.1	0.0	cos	-	47.77	50.97	40.54	45.13
5	1.0	0.1	0.0	rbf	10.0	47.77	50.97	40.54	45.13
5	1.0	0.1	1.0	cos	-	48.07	51.27	40.63	45.43
5	1.0	0.1	1.0	rbf	10.0	48.05	51.21	40.63	45.36
5	1.0	0.1	10.0	cos	-	49.07	52.24	41.19	46.31
5	1.0	0.1	10.0	rbf	10.0	48.99	52.15	41.06	46.16
5	1.0	0.1	100.0	cos	-	52.52	55.76	44.36	48.92
5	1.0	0.1	100.0	rbf	10.0	52.31	55.34	44.25	48.76
5	1.0	1.0	0.0	cos	-	48.29	51.38	40.75	45.52
5	1.0	1.0	0.0	rbf	10.0	48.29	51.38	40.75	45.52
5	1.0	1.0	1.0	cos	-	48.40	51.53	40.91	45.65
5	1.0	1.0	1.0	rbf	10.0	48.40	51.52	40.91	45.63
5	1.0	1.0	10.0	cos	-	49.41	52.56	41.44	46.56
5	1.0	1.0	10.0	rbf	10.0	49.27	52.44	41.26	46.45
5	1.0	1.0	100.0	cos	-	52.67	55.82	44.36	49.08
5	1.0	1.0	100.0	rbf	10.0	52.32	55.42	44.18	48.78
10	0.0	0.1	0.0	cos	-	51.18	59.74	34.70	50.40
10	0.0	0.1	0.0	rbf	10.0	51.18	59.74	34.70	50.40
10	0.0	0.1	1.0	cos	-	51.19	59.73	34.77	50.40
10	0.0	0.1	1.0	rbf	10.0	51.19	59.74	34.77	50.40
10	0.0	0.1	10.0	cos	-	51.19	59.72	34.85	50.41
10	0.0	0.1	10.0	rbf	10.0	51.18	59.72	34.83	50.41
10	0.0	0.1	100.0	cos	-	51.17	59.71	35.03	50.60
10	0.0	0.1	100.0	rbf	10.0	51.18	59.71	35.03	50.53
10	0.0	1.0	0.0	cos	-	51.18	59.74	34.74	50.40
10	0.0	1.0	0.0	rbf	10.0	51.18	59.74	34.74	50.40
10	0.0	1.0	1.0	cos	-	51.19	59.73	34.77	50.40
10	0.0	1.0	1.0	rbf	10.0	51.19	59.73	34.77	50.40
10	0.0	1.0	10.0	cos	-	51.19	59.72	34.85	50.41
10	0.0	1.0	10.0	rbf	10.0	51.18	59.72	34.85	50.41
10	0.0	1.0	100.0	cos	-	51.17	59.71	35.03	50.60
10	0.0	1.0	100.0	rbf	10.0	51.18	59.71	35.03	50.53
10	0.05	0.1	0.0	cos	-	51.30	59.88	34.59	50.24
10	0.05	0.1	0.0	rbf	10.0	51.30	59.88	34.59	50.24
10	0.05	0.1	1.0	cos	-	51.30	59.88	34.63	50.24
10	0.05	0.1	1.0	rbf	10.0	51.30	59.88	34.63	50.24
10	0.05	0.1	10.0	cos	-	51.30	59.86	34.74	50.24
10	0.05	0.1	10.0	rbf	10.0	51.30	59.86	34.74	50.24
10	0.05	0.1	100.0	cos	-	51.32	59.83	34.88	50.39
10	0.05	0.1	100.0	rbf	10.0	51.32	59.84	34.90	50.36
10	0.05	1.0	0.0	cos	-	51.30	59.88	34.63	50.24
10	0.05	1.0	0.0	rbf	10.0	51.30	59.88	34.63	50.24
10	0.05	1.0	1.0	cos	-	51.30	59.88	34.63	50.24
10	0.05	1.0	1.0	rbf	10.0	51.30	59.88	34.63	50.24
10	0.05	1.0	10.0	cos	-	51.30	59.86	34.74	50.24
10	0.05	1.0	10.0	rbf	10.0	51.30	59.86	34.74	50.24
10	0.05	1.0	100.0	cos	-	51.32	59.82	34.88	50.40
10	0.05	1.0	100.0	rbf	10.0	51.32	59.84	34.90	50.36
10	0.1	0.1	0.0	cos	-	51.46	60.01	34.36	50.12
10	0.1	0.1	0.0	rbf	10.0	51.46	60.01	34.36	50.12
10	0.1	0.1	1.0	cos	-	51.46	60.00	34.39	50.14
10	0.1	0.1	1.0	rbf	10.0	51.46	60.00	34.39	50.12
10	0.1	0.1	10.0	cos	-	51.48	60.00	34.46	50.16
10	0.1	0.1	10.0	rbf	10.0	51.47	60.00	34.42	50.16
10	0.1	0.1	100.0	cos	-	51.45	59.96	34.79	50.21
10	0.1	0.1	100.0	rbf	10.0	51.44	59.97	34.72	50.19
10	0.1	1.0	0.0	cos	-	51.46	60.00	34.39	50.12
10	0.1	1.0	0.0	rbf	10.0	51.46	60.00	34.39	50.12
10	0.1	1.0	1.0	cos	-	51.46	60.00	34.39	50.14
10	0.1	1.0	1.0	rbf	10.0	51.46	60.00	34.39	50.12
10	0.1	1.0	10.0	cos	-	51.47	60.00	34.46	50.16
10	0.1	1.0	10.0	rbf	10.0	51.47	60.00	34.42	50.16
10	0.1	1.0	100.0	cos	-	51.45	59.96	34.79	50.21
10	0.1	1.0	100.0	rbf	10.0	51.44	59.97	34.72	50.19
10	0.5	0.1	0.0	cos	-	52.87	60.93	33.12	48.17
10	0.5	0.1	0.0	rbf	10.0	52.87	60.93	33.12	48.17
10	0.5	0.1	1.0	cos	-	52.87	60.94	33.12	48.17
10	0.5	0.1	1.0	rbf	10.0	52.87	60.94	33.12	48.17
10	0.5	0.1	10.0	cos	-	52.87	60.93	33.19	48.18
10	0.5	0.1	10.0	rbf	10.0	52.88	60.93	33.19	48.18
10	0.5	0.1	100.0	cos	-	52.83	60.91	33.43	48.26
10	0.5	0.1	100.0	rbf	10.0	52.83	60.91	33.40	48.25
10	0.5	1.0	0.0	cos	-	52.87	60.93	33.12	48.17
10	0.5	1.0	0.0	rbf	10.0	52.87	60.93	33.12	48.17
10	0.5	1.0	1.0	cos	-	52.87	60.94	33.12	48.17
10	0.5	1.0	1.0	rbf	10.0	52.87	60.94	33.12	48.17
10	0.5	1.0	10.0	cos	-	52.87	60.93	33.19	48.18
10	0.5	1.0	10.0	rbf	10.0	52.88	60.93	33.19	48.18
10	0.5	1.0	100.0	cos	-	52.84	60.91	33.43	48.27
10	0.5	1.0	100.0	rbf	10.0	52.83	60.91	33.40	48.25
10	1.0	0.1	0.0	cos	-	48.17	48.10	36.19	40.15
10	1.0	0.1	0.0	rbf	10.0	48.17	48.10	36.19	40.15
10	1.0	0.1	1.0	cos	-	48.83	48.83	36.50	40.60
10	1.0	0.1	1.0	rbf	10.0	48.82	48.83	36.51	40.58
10	1.0	0.1	10.0	cos	-	51.26	51.23	37.47	41.77
10	1.0	0.1	10.0	rbf	10.0	51.21	51.19	37.47	41.74
10	1.0	0.1	100.0	cos	-	57.23	57.59	39.25	45.58
10	1.0	0.1	100.0	rbf	10.0	57.00	57.33	39.20	45.44
10	1.0	1.0	0.0	cos	-	48.98	48.86	36.23	40.52
10	1.0	1.0	0.0	rbf	10.0	48.98	48.86	36.23	40.52
10	1.0	1.0	1.0	cos	-	49.68	49.53	36.81	40.78
10	1.0	1.0	1.0	rbf	10.0	49.63	49.48	36.75	40.83
10	1.0	1.0	10.0	cos	-	51.97	51.97	37.92	42.02
10	1.0	1.0	10.0	rbf	10.0	51.73	51.74	37.76	41.97
10	1.0	1.0	100.0	cos	-	57.60	57.99	39.45	45.76
10	1.0	1.0	100.0	rbf	10.0	57.03	57.39	39.15	45.36
15	0.0	0.1	0.0	cos	-	51.86	59.96	15.61	36.24
15	0.0	0.1	0.0	rbf	10.0	51.86	59.96	15.61	36.24
15	0.0	0.1	1.0	cos	-	51.86	59.96	15.61	36.24
15	0.0	0.1	1.0	rbf	10.0	51.86	59.96	15.61	36.24
15	0.0	0.1	10.0	cos	-	51.85	59.96	15.65	36.25
15	0.0	0.1	10.0	rbf	10.0	51.86	59.96	15.65	36.25
15	0.0	0.1	100.0	cos	-	51.79	59.91	15.86	36.48
15	0.0	0.1	100.0	rbf	10.0	51.83	59.92	15.81	36.33
15	0.0	1.0	0.0	cos	-	51.85	59.96	15.47	36.11
15	0.0	1.0	0.0	rbf	10.0	51.85	59.96	15.47	36.11
15	0.0	1.0	1.0	cos	-	51.85	59.96	15.47	36.11
15	0.0	1.0	1.0	rbf	10.0	51.85	59.96	15.47	36.11
15	0.0	1.0	10.0	cos	-	51.85	59.96	15.52	36.11
15	0.0	1.0	10.0	rbf	10.0	51.86	59.96	15.52	36.11
15	0.0	1.0	100.0	cos	-	51.85	59.91	15.83	36.35
15	0.0	1.0	100.0	rbf	10.0	51.83	59.92	15.81	36.33
15	0.05	0.1	0.0	cos	-	51.99	60.00	15.34	35.60
15	0.05	0.1	0.0	rbf	10.0	51.99	60.00	15.34	35.60
15	0.05	0.1	1.0	cos	-	52.00	60.00	15.34	35.59
15	0.05	0.1	1.0	rbf	10.0	52.00	60.00	15.34	35.59
15	0.05	0.1	10.0	cos	-	52.02	60.00	15.44	35.61
15	0.05	0.1	10.0	rbf	10.0	52.02	60.00	15.44	35.61
15	0.05	0.1	100.0	cos	-	51.98	59.98	15.69	35.89
15	0.05	0.1	100.0	rbf	10.0	51.98	59.98	15.67	35.82
15	0.05	1.0	0.0	cos	-	51.99	60.00	15.34	35.59
15	0.05	1.0	0.0	rbf	10.0	51.99	60.00	15.34	35.59
15	0.05	1.0	1.0	cos	-	52.00	60.00	15.34	35.59
15	0.05	1.0	1.0	rbf	10.0	52.00	60.00	15.34	35.59
15	0.05	1.0	10.0	cos	-	52.02	60.00	15.44	35.61
15	0.05	1.0	10.0	rbf	10.0	52.02	60.00	15.44	35.61
15	0.05	1.0	100.0	cos	-	51.98	59.98	15.69	35.91
15	0.05	1.0	100.0	rbf	10.0	51.98	59.98	15.67	35.82
15	0.1	0.1	0.0	cos	-	52.11	60.11	14.96	35.06
15	0.1	0.1	0.0	rbf	10.0	52.11	60.11	14.96	35.06
15	0.1	0.1	1.0	cos	-	52.11	60.11	14.96	35.02
15	0.1	0.1	1.0	rbf	10.0	52.11	60.11	14.96	35.02
15	0.1	0.1	10.0	cos	-	52.12	60.10	15.02	35.03
15	0.1	0.1	10.0	rbf	10.0	52.12	60.10	15.02	35.03
15	0.1	0.1	100.0	cos	-	52.10	60.06	15.46	35.28
15	0.1	0.1	100.0	rbf	10.0	52.11	60.05	15.34	35.24
15	0.1	1.0	0.0	cos	-	52.11	60.11	14.96	35.06
15	0.1	1.0	0.0	rbf	10.0	52.11	60.11	14.96	35.06
15	0.1	1.0	1.0	cos	-	52.11	60.11	14.96	35.02
15	0.1	1.0	1.0	rbf	10.0	52.11	60.11	14.96	35.02
15	0.1	1.0	10.0	cos	-	52.12	60.10	15.02	35.03
15	0.1	1.0	10.0	rbf	10.0	52.12	60.10	15.02	35.03
15	0.1	1.0	100.0	cos	-	52.10	60.06	15.46	35.28
15	0.1	1.0	100.0	rbf	10.0	52.11	60.05	15.36	35.24
15	0.5	0.1	0.0	cos	-	53.62	60.82	13.81	30.80
15	0.5	0.1	0.0	rbf	10.0	53.62	60.82	13.81	30.80
15	0.5	0.1	1.0	cos	-	53.62	60.82	13.81	30.84
15	0.5	0.1	1.0	rbf	10.0	53.62	60.82	13.81	30.84
15	0.5	0.1	10.0	cos	-	53.62	60.82	13.78	30.85
15	0.5	0.1	10.0	rbf	10.0	53.62	60.82	13.81	30.86
15	0.5	0.1	100.0	cos	-	53.65	60.82	13.93	30.90
15	0.5	0.1	100.0	rbf	10.0	53.65	60.81	13.93	30.88
15	0.5	1.0	0.0	cos	-	53.62	60.82	13.81	30.83
15	0.5	1.0	0.0	rbf	10.0	53.62	60.82	13.81	30.83
15	0.5	1.0	1.0	cos	-	53.63	60.82	13.81	30.84
15	0.5	1.0	1.0	rbf	10.0	53.62	60.82	13.81	30.84
15	0.5	1.0	10.0	cos	-	53.62	60.82	13.78	30.85
15	0.5	1.0	10.0	rbf	10.0	53.62	60.82	13.78	30.85
15	0.5	1.0	100.0	cos	-	53.65	60.82	13.93	30.90
15	0.5	1.0	100.0	rbf	10.0	53.65	60.81	13.93	30.88
15	1.0	0.1	0.0	cos	-	50.74	49.26	31.71	37.43
15	1.0	0.1	0.0	rbf	10.0	50.74	49.26	31.71	37.43
15	1.0	0.1	1.0	cos	-	52.32	50.53	32.40	37.66
15	1.0	0.1	1.0	rbf	10.0	52.13	50.41	32.28	37.61
15	1.0	0.1	10.0	cos	-	54.38	52.44	33.77	39.08
15	1.0	0.1	10.0	rbf	10.0	54.26	52.35	33.72	38.76
15	1.0	0.1	100.0	cos	-	61.67	59.68	37.40	43.83
15	1.0	0.1	100.0	rbf	10.0	61.31	59.16	37.72	43.77
15	1.0	1.0	0.0	cos	-	52.87	50.94	32.38	37.41
15	1.0	1.0	0.0	rbf	10.0	52.87	50.94	32.38	37.41
15	1.0	1.0	1.0	cos	-	53.82	51.87	32.49	37.97
15	1.0	1.0	1.0	rbf	10.0	53.71	51.80	32.51	37.97
15	1.0	1.0	10.0	cos	-	55.93	53.94	34.06	39.30
15	1.0	1.0	10.0	rbf	10.0	55.92	53.94	33.84	39.08
15	1.0	1.0	100.0	cos	-	61.72	59.80	37.35	43.97
15	1.0	1.0	100.0	rbf	10.0	60.69	58.57	37.16	43.45
30	0.0	0.1	0.0	cos	-	55.03	60.46	2.41	8.16
30	0.0	0.1	0.0	rbf	10.0	55.03	60.46	2.41	8.16
30	0.0	0.1	1.0	cos	-	55.02	60.46	2.41	8.16
30	0.0	0.1	1.0	rbf	10.0	55.03	60.46	2.41	8.16
30	0.0	0.1	10.0	cos	-	55.06	60.45	2.37	7.97
30	0.0	0.1	10.0	rbf	10.0	55.06	60.46	2.37	7.96
30	0.0	0.1	100.0	cos	-	53.16	60.09	4.04	15.01
30	0.0	0.1	100.0	rbf	10.0	54.27	60.19	3.04	10.70
30	0.0	1.0	0.0	cos	-	55.10	60.47	2.33	7.91
30	0.0	1.0	0.0	rbf	10.0	55.10	60.47	2.33	7.91
30	0.0	1.0	1.0	cos	-	55.10	60.47	2.33	7.90
30	0.0	1.0	1.0	rbf	10.0	55.10	60.47	2.33	7.90
30	0.0	1.0	10.0	cos	-	55.08	60.46	2.36	7.93
30	0.0	1.0	10.0	rbf	10.0	55.08	60.46	2.36	7.93
30	0.0	1.0	100.0	cos	-	54.82	60.36	2.37	8.47
30	0.0	1.0	100.0	rbf	10.0	54.97	60.42	2.33	8.01
30	0.05	0.1	0.0	cos	-	55.51	60.62	2.37	7.68
30	0.05	0.1	0.0	rbf	10.0	55.51	60.62	2.37	7.68
30	0.05	0.1	1.0	cos	-	55.51	60.62	2.37	7.68
30	0.05	0.1	1.0	rbf	10.0	55.51	60.62	2.37	7.68
30	0.05	0.1	10.0	cos	-	55.47	60.62	2.37	7.69
30	0.05	0.1	10.0	rbf	10.0	55.49	60.62	2.37	7.69
30	0.05	0.1	100.0	cos	-	55.37	60.55	2.38	7.78
30	0.05	0.1	100.0	rbf	10.0	55.37	60.55	2.39	7.76
30	0.05	1.0	0.0	cos	-	55.51	60.62	2.37	7.68
30	0.05	1.0	0.0	rbf	10.0	55.51	60.62	2.37	7.68
30	0.05	1.0	1.0	cos	-	55.51	60.62	2.37	7.68
30	0.05	1.0	1.0	rbf	10.0	55.51	60.62	2.37	7.68
30	0.05	1.0	10.0	cos	-	55.47	60.62	2.37	7.69
30	0.05	1.0	10.0	rbf	10.0	55.49	60.62	2.37	7.69
30	0.05	1.0	100.0	cos	-	55.37	60.55	2.38	7.78
30	0.05	1.0	100.0	rbf	10.0	55.37	60.55	2.39	7.75
30	0.1	0.1	0.0	cos	-	55.81	60.84	2.38	7.62
30	0.1	0.1	0.0	rbf	10.0	55.81	60.84	2.38	7.62
30	0.1	0.1	1.0	cos	-	55.81	60.83	2.38	7.62
30	0.1	0.1	1.0	rbf	10.0	55.81	60.84	2.38	7.62
30	0.1	0.1	10.0	cos	-	55.77	60.83	2.38	7.69
30	0.1	0.1	10.0	rbf	10.0	55.78	60.83	2.38	7.66
30	0.1	0.1	100.0	cos	-	55.68	60.76	2.38	7.66
30	0.1	0.1	100.0	rbf	10.0	55.70	60.76	2.38	7.66
30	0.1	1.0	0.0	cos	-	55.81	60.84	2.38	7.62
30	0.1	1.0	0.0	rbf	10.0	55.81	60.84	2.38	7.62
30	0.1	1.0	1.0	cos	-	55.81	60.83	2.38	7.62
30	0.1	1.0	1.0	rbf	10.0	55.81	60.83	2.38	7.62
30	0.1	1.0	10.0	cos	-	55.77	60.83	2.38	7.69
30	0.1	1.0	10.0	rbf	10.0	55.78	60.83	2.38	7.66
30	0.1	1.0	100.0	cos	-	55.68	60.76	2.38	7.66
30	0.1	1.0	100.0	rbf	10.0	55.70	60.76	2.38	7.66
30	0.5	0.1	0.0	cos	-	58.21	62.27	2.38	7.00
30	0.5	0.1	0.0	rbf	10.0	58.21	62.27	2.38	7.00
30	0.5	0.1	1.0	cos	-	58.21	62.27	2.38	7.00
30	0.5	0.1	1.0	rbf	10.0	58.21	62.27	2.38	7.00
30	0.5	0.1	10.0	cos	-	58.20	62.28	2.38	7.00
30	0.5	0.1	10.0	rbf	10.0	58.20	62.28	2.38	7.00
30	0.5	0.1	100.0	cos	-	58.15	62.23	2.40	7.05
30	0.5	0.1	100.0	rbf	10.0	58.17	62.24	2.40	7.04
30	0.5	1.0	0.0	cos	-	58.21	62.27	2.38	7.00
30	0.5	1.0	0.0	rbf	10.0	58.21	62.27	2.38	7.00
30	0.5	1.0	1.0	cos	-	58.21	62.27	2.38	7.00
30	0.5	1.0	1.0	rbf	10.0	58.21	62.27	2.38	7.00
30	0.5	1.0	10.0	cos	-	58.19	62.28	2.38	7.00
30	0.5	1.0	10.0	rbf	10.0	58.20	62.28	2.38	7.00
30	0.5	1.0	100.0	cos	-	58.15	62.23	2.40	7.05
30	0.5	1.0	100.0	rbf	10.0	58.17	62.24	2.40	7.04
30	1.0	0.1	0.0	cos	-	74.89	70.91	11.04	24.71
30	1.0	0.1	0.0	rbf	10.0	74.89	70.91	11.04	24.71
30	1.0	0.1	1.0	cos	-	74.98	71.10	11.48	25.20
30	1.0	0.1	1.0	rbf	10.0	74.94	71.09	11.29	25.09
30	1.0	0.1	10.0	cos	-	74.02	69.58	20.58	35.15
30	1.0	0.1	10.0	rbf	10.0	74.26	69.90	19.34	34.04
30	1.0	0.1	100.0	cos	-	71.55	66.36	32.49	44.17
30	1.0	0.1	100.0	rbf	10.0	71.67	66.39	32.11	43.81
30	1.0	1.0	0.0	cos	-	75.10	71.19	10.98	24.72
30	1.0	1.0	0.0	rbf	10.0	75.10	71.19	10.98	24.72
30	1.0	1.0	1.0	cos	-	75.17	71.34	11.42	24.85
30	1.0	1.0	1.0	rbf	10.0	75.17	71.33	11.39	24.84
30	1.0	1.0	10.0	cos	-	74.54	70.38	17.92	32.67
30	1.0	1.0	10.0	rbf	10.0	74.62	70.62	16.41	31.51
30	1.0	1.0	100.0	cos	-	71.83	66.72	32.66	44.38
30	1.0	1.0	100.0	rbf	10.0	71.96	66.68	32.11	43.78
50	0.0	0.1	0.0	cos	-	59.20	63.16	0.67	2.12
50	0.0	0.1	0.0	rbf	10.0	59.20	63.16	0.67	2.12
50	0.0	0.1	1.0	cos	-	59.30	63.22	0.66	2.09
50	0.0	0.1	1.0	rbf	10.0	59.25	63.18	0.66	2.11
50	0.0	0.1	10.0	cos	-	59.54	63.34	0.66	2.05
50	0.0	0.1	10.0	rbf	10.0	59.54	63.35	0.66	2.05
50	0.0	0.1	100.0	cos	-	52.52	61.11	9.32	22.47
50	0.0	0.1	100.0	rbf	10.0	54.55	61.50	2.81	10.45
50	0.0	1.0	0.0	cos	-	59.78	63.44	0.62	1.96
50	0.0	1.0	0.0	rbf	10.0	59.78	63.44	0.62	1.96
50	0.0	1.0	1.0	cos	-	59.77	63.44	0.62	1.96
50	0.0	1.0	1.0	rbf	10.0	59.77	63.44	0.62	1.96
50	0.0	1.0	10.0	cos	-	59.75	63.42	0.62	1.96
50	0.0	1.0	10.0	rbf	10.0	59.77	63.43	0.62	1.96
50	0.0	1.0	100.0	cos	-	56.03	61.85	1.21	5.19
50	0.0	1.0	100.0	rbf	10.0	57.89	62.52	0.91	2.73
50	0.05	0.1	0.0	cos	-	60.18	63.68	0.67	1.93
50	0.05	0.1	0.0	rbf	10.0	60.18	63.68	0.67	1.93
50	0.05	0.1	1.0	cos	-	60.17	63.68	0.67	1.93
50	0.05	0.1	1.0	rbf	10.0	60.17	63.68	0.67	1.93
50	0.05	0.1	10.0	cos	-	60.15	63.66	0.67	1.93
50	0.05	0.1	10.0	rbf	10.0	60.15	63.67	0.67	1.93
50	0.05	0.1	100.0	cos	-	57.41	62.42	1.00	3.82
50	0.05	0.1	100.0	rbf	10.0	59.36	63.26	0.67	2.22
50	0.05	1.0	0.0	cos	-	60.17	63.68	0.67	1.93
50	0.05	1.0	0.0	rbf	10.0	60.17	63.68	0.67	1.93
50	0.05	1.0	1.0	cos	-	60.17	63.68	0.67	1.93
50	0.05	1.0	1.0	rbf	10.0	60.17	63.68	0.67	1.93
50	0.05	1.0	10.0	cos	-	60.15	63.66	0.67	1.93
50	0.05	1.0	10.0	rbf	10.0	60.15	63.67	0.67	1.93
50	0.05	1.0	100.0	cos	-	59.25	63.17	0.69	2.24
50	0.05	1.0	100.0	rbf	10.0	59.95	63.58	0.64	1.94
50	0.1	0.1	0.0	cos	-	60.56	63.90	0.67	1.96
50	0.1	0.1	0.0	rbf	10.0	60.56	63.90	0.67	1.96
50	0.1	0.1	1.0	cos	-	60.56	63.90	0.67	1.96
50	0.1	0.1	1.0	rbf	10.0	60.56	63.90	0.67	1.96
50	0.1	0.1	10.0	cos	-	60.52	63.89	0.67	1.96
50	0.1	0.1	10.0	rbf	10.0	60.53	63.90	0.67	1.96
50	0.1	0.1	100.0	cos	-	59.93	63.60	0.69	2.06
50	0.1	0.1	100.0	rbf	10.0	60.40	63.82	0.67	1.95
50	0.1	1.0	0.0	cos	-	60.56	63.90	0.67	1.96
50	0.1	1.0	0.0	rbf	10.0	60.56	63.90	0.67	1.96
50	0.1	1.0	1.0	cos	-	60.56	63.90	0.67	1.96
50	0.1	1.0	1.0	rbf	10.0	60.56	63.90	0.67	1.96
50	0.1	1.0	10.0	cos	-	60.52	63.89	0.67	1.96
50	0.1	1.0	10.0	rbf	10.0	60.53	63.90	0.67	1.96
50	0.1	1.0	100.0	cos	-	60.39	63.80	0.67	1.94
50	0.1	1.0	100.0	rbf	10.0	60.40	63.82	0.67	1.95
50	0.5	0.1	0.0	cos	-	72.21	74.38	3.33	9.39
50	0.5	0.1	0.0	rbf	10.0	72.21	74.38	3.33	9.39
50	0.5	0.1	1.0	cos	-	71.97	74.16	3.27	9.17
50	0.5	0.1	1.0	rbf	10.0	72.02	74.21	3.31	9.27
50	0.5	0.1	10.0	cos	-	63.32	65.85	0.76	2.18
50	0.5	0.1	10.0	rbf	10.0	63.32	65.86	0.76	2.19
50	0.5	0.1	100.0	cos	-	74.93	77.36	5.67	17.29
50	0.5	0.1	100.0	rbf	10.0	74.39	76.81	5.21	15.60
50	0.5	1.0	0.0	cos	-	63.32	65.83	0.70	2.13
50	0.5	1.0	0.0	rbf	10.0	63.32	65.83	0.70	2.13
50	0.5	1.0	1.0	cos	-	63.35	65.79	0.70	2.12
50	0.5	1.0	1.0	rbf	10.0	63.34	65.81	0.70	2.12
50	0.5	1.0	10.0	cos	-	63.32	65.74	0.70	2.03
50	0.5	1.0	10.0	rbf	10.0	63.33	65.74	0.70	2.03
50	0.5	1.0	100.0	cos	-	72.59	75.18	5.00	14.78
50	0.5	1.0	100.0	rbf	10.0	71.55	74.22	4.33	13.34
50	1.0	0.1	0.0	cos	-	78.78	77.24	3.73	16.69
50	1.0	0.1	0.0	rbf	10.0	78.78	77.24	3.73	16.69
50	1.0	0.1	1.0	cos	-	78.73	77.23	3.80	16.35
50	1.0	0.1	1.0	rbf	10.0	78.72	77.23	3.79	16.38
50	1.0	0.1	10.0	cos	-	79.42	76.49	16.99	36.06
50	1.0	0.1	10.0	rbf	10.0	79.37	76.77	14.75	33.80
50	1.0	0.1	100.0	cos	-	77.10	71.15	32.90	46.96
50	1.0	0.1	100.0	rbf	10.0	77.23	71.27	32.85	46.68
50	1.0	1.0	0.0	cos	-	78.77	77.20	3.51	15.50
50	1.0	1.0	0.0	rbf	10.0	78.77	77.20	3.51	15.50
50	1.0	1.0	1.0	cos	-	78.76	77.16	3.64	15.34
50	1.0	1.0	1.0	rbf	10.0	78.76	77.16	3.63	15.21
50	1.0	1.0	10.0	cos	-	79.28	76.98	12.71	31.28
50	1.0	1.0	10.0	rbf	10.0	79.22	77.19	11.07	29.41
50	1.0	1.0	100.0	cos	-	77.20	71.42	32.71	46.89
50	1.0	1.0	100.0	rbf	10.0	77.41	71.77	31.94	46.32


==> plot/CL_LS123_effective.dat <==
1	1.223900
2	2.405300
3	3.485800
4	4.714100
5	5.538900
6	5.778300
7	6.142100
8	6.472800
9	7.179200
10	7.287000
11	7.411900
12	7.423900
13	7.515500
14	7.528000
15	7.769900
16	7.813500
17	7.850700
18	8.146800
19	8.368100
20	8.468600
21	9.028200
22	9.089700
23	9.104300


==> plot/CL_LS123_ineffective.dat <==
24	9.156400
25	9.406600
26	9.427000
27	9.452100
28	9.545300
29	9.615100
30	9.690700
31	9.756500
32	9.758000
33	9.782300
34	9.813100
35	9.823300
36	9.875200
37	9.882400
38	9.920700
39	9.973600
40	10.023000
41	10.033000
42	10.047000
43	10.075000
44	10.165000
45	10.173000
46	10.188000
47	10.269000
48	10.277000
49	10.322000
50	10.335000
51	10.353000
52	10.411000
53	10.467000
54	10.505000
55	10.553000
56	10.580000
57	10.581000
58	10.582000
59	10.598000
60	10.632000
61	10.667000
62	10.668000
63	10.698000
64	10.709000
65	10.728000
66	10.766000
67	10.818000
68	10.879000
69	10.885000
70	10.891000
71	10.891000
72	10.892000
73	10.904000
74	10.924000
75	11.019000
76	11.025000
77	11.051000
78	11.081000
79	11.100000
80	11.102000
81	11.154000
82	11.158000
83	11.215000
84	11.251000
85	11.258000
86	11.332000
87	11.332000
88	11.339000
89	11.343000
90	11.346000
91	11.349000
92	11.354000
93	11.363000
94	11.377000
95	11.383000
96	11.392000
97	11.394000
98	11.398000
99	11.443000
100	11.457000
101	11.466000
102	11.469000
103	11.484000
104	11.514000
105	11.514000
106	11.533000
107	11.539000
108	11.570000
109	11.596000
110	11.607000
111	11.694000
112	11.726000
113	11.806000
114	11.815000
115	11.844000
116	11.846000
117	11.865000
118	11.890000
119	11.928000
120	11.942000
121	12.031000
122	12.038000
123	12.041000
124	12.100000
125	12.167000
126	12.175000
127	12.180000
128	12.209000
129	12.228000
130	12.231000
131	12.241000
132	12.252000
133	12.256000
134	12.267000
135	12.268000
136	12.272000
137	12.277000
138	12.289000
139	12.296000
140	12.299000
141	12.334000
142	12.336000
143	12.341000
144	12.366000
145	12.370000
146	12.416000
147	12.422000
148	12.431000
149	12.451000
150	12.452000
151	12.462000
152	12.466000
153	12.471000
154	12.490000
155	12.501000
156	12.505000
157	12.580000
158	12.597000
159	12.623000
160	12.623000
161	12.630000
162	12.636000
163	12.655000
164	12.682000
165	12.682000
166	12.692000
167	12.694000
168	12.704000
169	12.741000
170	12.761000
171	12.810000
172	12.827000
173	12.829000
174	12.830000
175	12.846000
176	12.847000
177	12.854000
178	12.854000
179	12.854000
180	12.872000
181	12.899000
182	12.900000
183	12.904000
184	12.929000
185	12.949000
186	12.967000
187	12.975000
188	13.002000
189	13.039000
190	13.066000
191	13.074000
192	13.076000
193	13.092000
194	13.111000
195	13.123000
196	13.128000
197	13.133000
198	13.142000
199	13.149000
200	13.167000
201	13.176000
202	13.182000
203	13.191000
204	13.206000
205	13.240000
206	13.271000
207	13.272000
208	13.277000
209	13.278000
210	13.303000
211	13.323000
212	13.340000
213	13.346000
214	13.350000
215	13.353000
216	13.358000
217	13.367000
218	13.381000
219	13.401000
220	13.405000
221	13.407000
222	13.413000
223	13.436000
224	13.462000
225	13.470000
226	13.517000
227	13.555000
228	13.560000
229	13.570000
230	13.570000
231	13.573000
232	13.585000
233	13.596000
234	13.620000
235	13.626000
236	13.632000
237	13.637000
238	13.665000
239	13.668000
240	13.678000
241	13.684000
242	13.724000
243	13.735000
244	13.739000
245	13.745000
246	13.754000
247	13.795000
248	13.805000
249	13.835000
250	13.871000
251	13.923000
252	13.929000
253	13.938000
254	13.949000
255	13.957000
256	13.972000
257	13.991000
258	14.001000
259	14.013000
260	14.023000
261	14.024000
262	14.037000
263	14.048000
264	14.049000
265	14.062000
266	14.063000
267	14.074000
268	14.080000
269	14.100000
270	14.149000
271	14.159000
272	14.163000
273	14.173000
274	14.174000
275	14.181000
276	14.185000
277	14.186000
278	14.191000
279	14.216000
280	14.218000
281	14.233000
282	14.243000
283	14.267000
284	14.271000
285	14.278000
286	14.287000
287	14.288000
288	14.290000
289	14.292000
290	14.309000
291	14.309000
292	14.312000
293	14.335000
294	14.337000
295	14.342000
296	14.345000
297	14.351000
298	14.359000
299	14.375000
300	14.386000
301	14.394000
302	14.421000
303	14.443000
304	14.455000
305	14.467000
306	14.480000
307	14.481000
308	14.484000
309	14.484000
310	14.489000
311	14.489000
312	14.492000
313	14.492000
314	14.492000
315	14.504000
316	14.524000
317	14.533000
318	14.547000
319	14.554000
320	14.561000
321	14.563000
322	14.580000
323	14.583000
324	14.594000
325	14.608000
326	14.615000
327	14.622000
328	14.637000
329	14.644000
330	14.647000
331	14.651000
332	14.659000
333	14.660000
334	14.660000
335	14.664000
336	14.665000
337	14.673000
338	14.677000
339	14.682000
340	14.684000
341	14.688000
342	14.690000
343	14.694000
344	14.703000
345	14.709000
346	14.711000
347	14.714000
348	14.719000
349	14.724000
350	14.727000
351	14.735000
352	14.740000
353	14.742000
354	14.748000
355	14.751000
356	14.756000
357	14.761000
358	14.765000
359	14.777000
360	14.779000
361	14.781000
362	14.790000
363	14.794000
364	14.795000
365	14.796000
366	14.797000
367	14.806000
368	14.809000
369	14.812000
370	14.825000
371	14.827000
372	14.828000
373	14.829000
374	14.834000
375	14.840000
376	14.844000
377	14.851000
378	14.863000
379	14.868000
380	14.873000
381	14.874000
382	14.879000
383	14.896000
384	14.897000
385	14.902000
386	14.912000
387	14.913000
388	14.918000
389	14.920000
390	14.920000
391	14.929000
392	14.941000
393	14.945000
394	14.945000
395	14.963000
396	14.972000
397	14.974000
398	14.977000
399	14.983000
400	14.987000
401	14.989000
402	14.991000
403	14.998000
404	14.999000
405	15.000000
406	15.000000
407	15.000000
408	15.000000
409	15.000000
410	15.000000
411	15.000000
412	15.000000
413	15.000000
414	15.000000
415	15.054000
416	15.093000
417	15.198000
418	15.206000
419	15.216000
420	15.234000
421	15.246000
422	15.252000
423	15.267000
424	15.267000
425	15.271000
426	15.292000
427	15.357000
428	15.360000
429	15.365000
430	15.368000
431	15.450000
432	15.473000
433	15.475000
434	15.479000
435	15.489000
436	15.497000
437	15.508000
438	15.550000
439	15.579000
440	15.591000
441	15.593000
442	15.599000
443	15.622000
444	15.627000
445	15.644000
446	15.766000
447	15.914000
448	15.919000
449	15.960000
450	16.059000
451	16.147000
452	16.191000
453	16.211000
454	16.253000
455	16.354000
456	16.584000
457	17.486000
458	17.774000


==> plot/a_1.0_2prc_d_ap10.txt <==
1	0.5560	0.5560	5	1.0	100.0	rbf	10.0
2	0.5932	0.5932	10	0.1	100.0	cos	na
3	0.6124	0.6124	15	1.0	100.0	rbf	10.0
4	0.6524	0.6524	30	1.0	100.0	rbf	10.0
5	0.6643	0.6643	50	0.1	100.0	rbf	10.0


==> plot/a_1.0_2prc_d_ap5.txt <==
1	0.5723	0.5723	5	1.0	100.0	rbf	10.0
2	0.6121	0.6121	10	0.1	100.0	cos	na
3	0.6326	0.6326	15	1.0	100.0	rbf	10.0
4	0.6762	0.6762	30	1.0	100.0	rbf	10.0
5	0.6890	0.6890	50	0.1	100.0	rbf	10.0


==> plot/a_1.0_2prc_d_ci.txt <==
1	0.6765	0.6765	5	0.1	100.0	rbf	10.0
2	0.6961	0.6961	10	0.1	100.0	cos	na
3	0.7360	0.7360	15	0.1	100.0	cos	na
4	0.7599	0.7599	30	0.1	100.0	cos	na
5	0.7723	0.7723	50	0.1	100.0	rbf	10.0


==> plot/a_1.0_2prc_d_rci.txt <==
1	0.6070	0.6070	5	0.1	100.0	cos	na
2	0.6220	0.6220	10	1.0	100.0	rbf	10.0
3	0.6407	0.6407	15	1.0	100.0	cos	na
4	0.6676	0.6676	30	0.1	100.0	rbf	10.0
5	0.6804	0.6804	50	1.0	100.0	cos	na


==> plot/a_1.0_5prc_d_ap10.txt <==
1	0.6818	0.6818	5	1.0	100.0	cos	na
2	0.6783	0.6783	10	1.0	100.0	cos	na
3	0.6761	0.6761	15	1.0	100.0	cos	na
4	0.6998	0.6998	30	1.0	100.0	cos	na
5	0.7233	0.7233	50	1.0	100.0	cos	na


==> plot/a_1.0_5prc_d_ap5.txt <==
1	0.7368	0.7368	5	1.0	100.0	cos	na
2	0.7306	0.7306	10	1.0	100.0	cos	na
3	0.7270	0.7270	15	1.0	100.0	cos	na
4	0.7526	0.7526	30	1.0	100.0	cos	na
5	0.7805	0.7805	50	1.0	100.0	cos	na


==> plot/a_1.0_5prc_d_ci.txt <==
1	0.7266	0.7266	5	0.1	100.0	cos	na
2	0.7099	0.7099	10	1.0	100.0	cos	na
3	0.6995	0.6995	15	0.1	100.0	cos	na
4	0.7088	0.7088	30	0.1	100.0	cos	na
5	0.7351	0.7351	50	0.1	100.0	cos	na


==> plot/a_1.0_5prc_d_rci.txt <==
1	0.6752	0.6752	5	0.1	100.0	cos	na
2	0.6564	0.6564	10	1.0	100.0	cos	na
3	0.6466	0.6466	15	1.0	100.0	cos	na
4	0.6730	0.6730	30	1.0	100.0	cos	na
5	0.6990	0.6990	50	1.0	100.0	rbf	10.0


==> plot/a_1_2prc_d_ap10.txt <==
1	0.5413	0.5413	5	1.0	100.0	cos	na
2	0.5817	0.5817	10	1.0	100.0	rbf	10.0
3	0.6005	0.6005	15	1.0	100.0	rbf	10.0
4	0.6467	0.6467	30	1.0	100.0	rbf	10.0
5	0.6589	0.6589	50	0.1	100.0	rbf	10.0


==> plot/a_1_2prc_d_ap5.txt <==
1	0.5431	0.5431	5	1.0	100.0	cos	na
2	0.5844	0.5844	10	1.0	100.0	rbf	10.0
3	0.6032	0.6032	15	1.0	100.0	rbf	10.0
4	0.6516	0.6516	30	1.0	100.0	rbf	10.0
5	0.6635	0.6635	50	0.1	100.0	rbf	10.0


==> plot/a_1_2prc_d_ci.txt <==
1	0.6767	0.6767	5	0.1	100.0	rbf	10.0
2	0.6963	0.6963	10	0.1	100.0	cos	na
3	0.7361	0.7361	15	0.1	100.0	cos	na
4	0.7601	0.7601	30	0.1	100.0	cos	na
5	0.7724	0.7724	50	0.1	100.0	rbf	10.0


==> plot/a_1_2prc_d_rci.txt <==
1	0.7383	0.7383	5	0.1	100.0	cos	na
2	0.7481	0.7481	10	1.0	100.0	rbf	10.0
3	0.7607	0.7607	15	1.0	100.0	cos	na
4	0.7786	0.7786	30	0.1	100.0	rbf	10.0
5	0.7871	0.7871	50	1.0	100.0	cos	na


==> plot/a_1_5prc_d_ap10.txt <==
1	0.7152	0.7152	5	1.0	100.0	cos	na
2	0.7034	0.7034	10	1.0	100.0	cos	na
3	0.7028	0.7028	15	0.1	100.0	rbf	10.0
4	0.7326	0.7326	30	1.0	100.0	cos	na
5	0.7651	0.7651	50	1.0	100.0	cos	na


==> plot/a_1_5prc_d_ap5.txt <==
1	0.7257	0.7257	5	1.0	100.0	cos	na
2	0.7138	0.7138	10	1.0	100.0	cos	na
3	0.7123	0.7123	15	0.1	100.0	rbf	10.0
4	0.7421	0.7421	30	1.0	100.0	cos	na
5	0.7751	0.7751	50	1.0	100.0	cos	na


==> plot/a_1_5prc_d_ci.txt <==
1	0.7267	0.7267	5	0.1	100.0	cos	na
2	0.7101	0.7101	10	1.0	100.0	cos	na
3	0.6996	0.6996	15	0.1	100.0	cos	na
4	0.7089	0.7089	30	0.1	100.0	cos	na
5	0.7352	0.7352	50	0.1	100.0	cos	na


==> plot/a_1_5prc_d_rci.txt <==
1	0.6989	0.6989	5	0.1	100.0	cos	na
2	0.6815	0.6815	10	1.0	100.0	cos	na
3	0.6724	0.6724	15	1.0	100.0	cos	na
4	0.6968	0.6968	30	1.0	100.0	cos	na
5	0.7209	0.7209	50	1.0	100.0	rbf	10.0


==> plot/backup/plot_holdout_2prc.txt <==
50      0.800 0.749 0.622 0.596 
100     0.808 0.754 0.622 0.665 
150     0.829 0.766 0.632 0.654 
200     0.815 0.739 0.611 0.748 
250     0.827 0.768 0.634 0.658 
300     0.827 0.772 0.636 0.662 
350     0.831 0.777 0.648 0.663 
400     0.814 0.762 0.634 0.671 


==> plot/backup/plot_holdout_5prc.txt <==
50      0.901 0.863 0.641 0.660 
100     0.916 0.874 0.649 0.736 
150     0.931 0.892 0.649 0.678 
200     0.930 0.888 0.644 0.679 
250     0.938 0.896 0.646 0.667 
300     0.935 0.893 0.650 0.682 
350     0.939 0.896 0.651 0.681 
400     0.938 0.898 0.648 0.680 


==> plot/backup/plot_holdout_baseline_2prc.txt <==
50      0.774 0.721 0.620 0.793
100     0.802 0.744 0.609 0.801
150     0.816 0.755 0.621 0.802
200     0.808 0.749 0.618 0.801
250     0.828 0.763 0.622 0.801
300     0.829 0.770 0.622 0.801
350     0.832 0.774 0.629 0.805
400     0.822 0.764 0.617 0.803


==> plot/backup/plot_holdout_baseline_5prc.txt <==
50  0.885 0.859 0.652 0.793
100 0.911 0.883 0.655 0.801
150 0.925 0.892 0.651 0.802
200 0.921 0.887 0.643 0.801
250 0.927 0.895 0.648 0.801
300 0.934 0.899 0.651 0.801
350 0.940 0.904 0.653 0.805
400 0.940 0.902 0.647 0.803


==> plot/d_10_2prc_alpha_ap10.txt <==
1	0.7579	0.7579	0.0	0.1	100.0	cos	na
2	0.7537	0.7537	0.05	0.1	0.0	cos	na
3	0.7531	0.7531	0.1	0.1	0.0	cos	na
4	0.7492	0.7492	0.5	1.0	100.0	cos	na
5	0.6532	0.5932	1.0	0.1	100.0	cos	na


==> plot/d_10_2prc_alpha_ap5.txt <==
1	0.7827	0.7827	0.0	0.1	100.0	cos	na
2	0.7783	0.7783	0.05	0.1	10.0	cos	na
3	0.7773	0.7773	0.1	0.1	10.0	cos	na
4	0.7736	0.7736	0.5	1.0	100.0	cos	na
5	0.6721	0.6121	1.0	0.1	100.0	cos	na


==> plot/d_10_2prc_alpha_ci.txt <==
1	0.7905	0.7905	0.0	1.0	0.0	cos	na
2	0.7922	0.7922	0.05	0.1	0.0	cos	na
3	0.7940	0.7940	0.1	0.1	0.0	cos	na
4	0.7373	0.7373	0.5	1.0	100.0	rbf	10.0
5	0.6961	0.6961	1.0	0.1	100.0	cos	na


==> plot/d_10_2prc_alpha_rci.txt <==
1	0.6385	0.6385	0.0	0.1	100.0	cos	na
2	0.6322	0.6322	0.05	0.1	100.0	cos	na
3	0.6295	0.6295	0.1	0.1	100.0	cos	na
4	0.6567	0.6567	0.5	1.0	100.0	cos	na
5	0.6220	0.6220	1.0	1.0	100.0	rbf	10.0


==> plot/d_10_5prc_alpha_ap10.txt <==
1	0.8046	0.8046	0.0	1.0	10.0	cos	na
2	0.8042	0.8042	0.05	0.1	100.0	cos	na
3	0.8053	0.8053	0.1	0.1	0.0	cos	na
4	0.8061	0.8061	0.5	0.1	0.0	cos	na
5	0.6783	0.6783	1.0	1.0	100.0	cos	na


==> plot/d_10_5prc_alpha_ap5.txt <==
1	0.8538	0.8538	0.0	0.1	100.0	rbf	10.0
2	0.8531	0.8531	0.05	0.1	100.0	cos	na
3	0.8537	0.8537	0.1	0.1	0.0	cos	na
4	0.8553	0.8553	0.5	0.1	0.0	cos	na
5	0.7306	0.7306	1.0	1.0	100.0	cos	na


==> plot/d_10_5prc_alpha_ci.txt <==
1	0.7857	0.7857	0.0	0.1	0.0	cos	na
2	0.7875	0.7875	0.05	0.1	0.0	cos	na
3	0.7893	0.7893	0.1	0.1	0.0	cos	na
4	0.8038	0.8038	0.5	0.1	0.0	cos	na
5	0.7359	0.7099	1.0	1.0	100.0	cos	na


==> plot/d_10_5prc_alpha_rci.txt <==
1	0.7295	0.6595	0.0	0.1	10.0	cos	na
2	0.7298	0.6598	0.05	0.1	100.0	rbf	10.0
3	0.7207	0.6607	0.1	0.1	100.0	cos	na
4	0.7284	0.6584	0.5	0.1	100.0	rbf	10.0
5	0.7264	0.6564	1.0	1.0	100.0	cos	na


==> plot/d_2prc_ap10.txt <==
5	0.7454	0.7454	0.1	0.1	0.0	cos	na
10	0.7579	0.7579	0.0	0.1	100.0	cos	na
15	0.7533	0.7533	0.0	0.1	100.0	cos	na
30	0.7330	0.7330	0.0	0.1	100.0	cos	na
50	0.7267	0.7267	0.1	0.1	100.0	cos	na


==> plot/d_2prc_ap5.txt <==
5	0.7732	0.7732	0.5	0.1	0.0	cos	na
10	0.7827	0.7827	0.0	0.1	100.0	cos	na
15	0.7792	0.7792	0.0	0.1	100.0	cos	na
30	0.7629	0.7629	0.0	0.1	100.0	cos	na
50	0.7570	0.7570	0.1	0.1	100.0	cos	na


==> plot/d_2prc_ci.txt <==
5	0.7924	0.7924	0.5	0.1	0.0	cos	na
10	0.7940	0.7940	0.1	0.1	0.0	cos	na
15	0.8000	0.8000	0.1	0.1	0.0	cos	na
30	0.8047	0.8047	0.1	1.0	100.0	rbf	10.0
50	0.7981	0.7981	0.1	1.0	10.0	cos	na


==> plot/d_2prc_rci.txt <==
5	0.7035	0.6535	0.1	0.1	100.0	cos	na
10	0.7067	0.6567	0.5	1.0	100.0	cos	na
15	0.6928	0.6428	0.0	0.1	100.0	cos	na
30	0.7176	0.6676	1.0	0.1	100.0	rbf	10.0
50	0.7304	0.6804	1.0	1.0	100.0	cos	na


==> plot/d_5prc_ap10.txt <==
5	0.7919	0.7919	0.5	0.1	100.0	rbf	10.0
10	0.8061	0.8061	0.5	0.1	0.0	cos	na
15	0.8023	0.8023	0.0	0.1	0.0	cos	na
30	0.7882	0.7882	0.0	0.1	100.0	cos	na
50	0.8052	0.8052	0.0	0.1	100.0	cos	na


==> plot/d_5prc_ap5.txt <==
5	0.8452	0.8452	0.5	0.1	100.0	cos	na
10	0.8553	0.8553	0.5	0.1	0.0	cos	na
15	0.8499	0.8499	0.0	0.1	100.0	cos	na
30	0.8342	0.8342	0.0	0.1	100.0	cos	na
50	0.8569	0.8569	0.0	0.1	100.0	cos	na


==> plot/d_5prc_ci.txt <==
5	0.7895	0.7895	0.5	0.1	0.0	cos	na
10	0.8038	0.8038	0.5	0.1	0.0	cos	na
15	0.8076	0.8076	0.5	0.1	0.0	cos	na
30	0.8102	0.8102	0.5	0.1	100.0	cos	na
50	0.8029	0.8029	0.5	1.0	10.0	cos	na


==> plot/d_5prc_rci.txt <==
5	0.6752	0.6752	1.0	0.1	100.0	cos	na
10	0.6607	0.6607	0.1	0.1	100.0	cos	na
15	0.6466	0.6466	1.0	1.0	100.0	cos	na
30	0.6730	0.6730	1.0	1.0	100.0	cos	na
50	0.6990	0.6990	1.0	1.0	100.0	rbf	10.0


==> plot/eval_d_2prc.txt <==
#1	0.6522	0.7924	0.7732	1.8136	0.7451	2.1411	5	0.5	0.1	0.0	cos	na
#2	0.6385	0.7743	0.7827	1.8558	0.7579	2.1589	10	0.0	0.1	100.0	cos	na
#3	0.6428	0.7683	0.7792	1.8579	0.7533	2.1693	15	0.0	0.1	100.0	cos	na
#4	0.6573	0.7248	0.7629	1.7666	0.7330	2.1004	30	0.0	0.1	100.0	cos	na
#5	0.6729	0.7074	0.7570	1.7198	0.7267	2.0591	50	0.1	0.1	100.0	cos	na
1       0.6524  0.7718  0.7713  1.8048  0.7444  2.1323  5       0.0     1.0     1.0     cos     na      
2       0.6385  0.7743  0.7827  1.8558  0.7579  2.1589  10      0.0     0.1     100.0   cos     na      
3       0.6428  0.7683  0.7792  1.8579  0.7533  2.1693  15      0.0     0.1     100.0   cos     na      
4       0.6573  0.7248  0.7629  1.7666  0.7330  2.1004  30      0.0     0.1     100.0   cos     na      
5       0.6601  0.7141  0.7492  1.6859  0.7172  2.0358  50      0.0     0.1     100.0   rbf     10.0  


==> plot/eval_d_5prc.txt <==
#1	0.6686	0.7895	0.8452	2.8791	0.7918	3.9204	5	0.5	0.1	100.0	cos	na
#2	0.6582	0.8038	0.8553	2.9647	0.8061	3.9852	10	0.5	0.1	0.0	cos	na
#3	0.6382	0.7910	0.8499	2.9624	0.8021	4.0072	15	0.0	0.1	100.0	cos	na
#4	0.6331	0.7796	0.8342	2.9515	0.7882	4.0062	30	0.0	0.1	100.0	cos	na
#5	0.6631	0.7418	0.8569	2.9189	0.8052	3.9340	50	0.0	0.1	100.0	cos	na
1	0.6685  0.7895  0.8452  2.8789  0.7919  3.9206  5       0.5     0.1     100.0   rbf     10.0    
2	0.6582  0.8038  0.8553  2.9647  0.8061  3.9852  10      0.5     0.1     0.0     cos     na      
3	0.6131  0.8076  0.8383  2.8927  0.7887  3.9521  15      0.5     0.1     0.0     cos     na      
4	0.5157  0.8102  0.7443  2.4612  0.6870  3.5812  30      0.5     0.1     100.0   cos     na      
5	0.6509  0.6922  0.8241  2.8180  0.7779  3.7804  50      0.5     0.1     100.0   cos     na      


==> plot/plot_gene_latent_sim.txt <==
0.9582	0.83832
0.9495	0.80776
0.9458	0.77378
0.9448	0.8954
0.9438	0.8703
0.9434	0.79652
0.9414	0.82878
0.9398	0.74936
0.9389	0.83778
0.9389	0.8112
0.9453	0.7361
0.9413	0.74996
0.9403	0.85574
0.9351	0.88324
0.9348	0.83348
0.9345	0.82516
0.9338	0.65904
0.933	0.82872
0.9329	0.80832
0.9323	0.7817
0.9474	0.53644
0.9449	0.61954
0.9447	0.738
0.9442	0.68558
0.9433	0.58122
0.9427	0.42454
0.9425	0.59688
0.9416	0.69
0.9373	0.80908
0.9343	0.5578
0.9446	0.95828
0.943	0.9252
0.9397	0.82074
0.9389	0.86512
0.9382	0.78528
0.9337	0.85008
0.9336	0.61402
0.9333	0.86944
0.9333	0.75402
0.932	0.8683
0.9418	0.78806
0.9415	0.77224
0.9398	0.8279
0.9396	0.71414
0.9372	0.79134
0.9359	0.87406
0.9358	0.70606
0.9355	0.64068
0.9338	0.632
0.9336	0.74954
0.9402	0.70572
0.9337	0.67334
0.9333	0.75772
0.9326	0.6497
0.9325	0.74408
0.9321	0.74448
0.9316	0.82132
0.931	0.7437
0.9308	0.89712
0.9307	0.7511
0.9562	0.62948
0.9506	0.66268
0.9499	0.64016
0.9479	0.7376
0.9463	0.6431
0.9462	0.72586
0.9453	0.80404
0.9451	0.7887
0.945	0.7077
0.9429	0.66176
0.9756	0.47366
0.961	0.4383
0.9592	0.38738
0.9545	0.5749
0.954	0.60654
0.9524	0.55444
0.9519	0.9628
0.9517	0.6421
0.9501	0.53814
0.95	0.4561
0.9588	0.87988
0.9538	0.9421
0.9524	0.91892
0.9523	0.92156
0.9489	0.93906
0.9488	0.8227
0.9472	0.77996
0.9451	0.87768
0.9441	0.86634
0.943	0.88264
0.9553	0.85248
0.9535	0.81124
0.9477	0.9467
0.9466	0.88996
0.9463	0.94612
0.9461	0.81192
0.9458	0.67934
0.9452	0.82982
0.9448	0.77984
0.9448	0.66302
0.9484	0.80316
0.9446	0.95404
0.9444	0.68398
0.9407	0.74082
0.9402	0.9302
0.9391	0.94528
0.9359	0.80164
0.9357	0.83282
0.9354	0.73948
0.9337	0.81164
0.9464	0.7447
0.9459	0.69226
0.9447	0.6744
0.9414	0.7115
0.9398	0.77012
0.9396	0.73296
0.9392	0.6413
0.939	0.88756
0.9381	0.59434
0.9379	0.6348
0.9495	0.78434
0.9486	0.77352
0.9479	0.8688
0.947	0.84774
0.9469	0.82694
0.9468	0.92982
0.9465	0.87182
0.9432	0.91192
0.9431	0.65648
0.9419	0.8675
0.936	0.81494
0.9342	0.79854
0.9335	0.8956
0.9329	0.88108
0.9324	0.48994
0.9308	0.61018
0.9304	0.90136
0.9302	0.78068
0.9295	0.813
0.9286	0.76918
0.9609	0.71536
0.9596	0.7032
0.9583	0.86134
0.9548	0.90468
0.9537	0.81172
0.95	0.64764
0.9471	0.54354
0.9471	0.76196
0.9438	0.56146
0.9428	0.86144
0.9538	0.8335
0.9483	0.885
0.9475	0.89984
0.9452	0.87552
0.9444	0.82782
0.9418	0.87414
0.9413	0.84984
0.9402	0.82706
0.94	0.86182
0.939	0.8562
0.9532	0.54682
0.9489	0.85892
0.9488	0.74624
0.9474	0.73876
0.9473	0.81334
0.9451	0.74298
0.943	0.8515
0.9422	0.77298
0.941	0.72372
0.9393	0.89972
0.9456	0.81404
0.9451	0.80282
0.9367	0.82884
0.935	0.60638
0.9266	0.53542
0.926	0.79716
0.9241	0.66684
0.9229	0.79914
0.9228	0.73224
0.9226	0.81904
0.9541	0.76858
0.9406	0.7635
0.9389	0.85502
0.9387	0.8118
0.9368	0.72536
0.9366	0.84066
0.9345	0.7291
0.9341	0.7772
0.9319	0.70264
0.9318	0.76594
0.9359	0.88942
0.9345	0.83638
0.93	0.87296
0.9288	0.90902
0.9286	0.94838
0.9286	0.83954
0.9285	0.68148
0.9279	0.84372
0.9268	0.7658
0.9267	0.82452
0.9479	0.76548
0.9479	0.74414
0.9419	0.88048
0.9407	0.70322
0.94	0.94124
0.9395	0.82106
0.939	0.67444
0.9385	0.90214
0.9379	0.71144
0.9378	0.84228
0.9327	0.80868
0.9317	0.81728
0.9306	0.78428
0.9302	0.65638
0.9293	0.85552
0.9277	0.69676
0.9276	0.63416
0.9247	0.9485
0.9235	0.6398
0.9224	0.74162
0.9618	0.67988
0.9589	0.75378
0.9583	0.80438
0.9582	0.7145
0.9581	0.79384
0.9562	0.70238
0.9552	0.75822
0.9544	0.73868
0.9537	0.65984
0.9535	0.75546
0.9754	0.7429
0.9633	0.8158
0.944	0.61736
0.9433	0.80262
0.9426	0.70322
0.9425	0.7708
0.9415	0.7283
0.9411	0.75632
0.9406	0.7171
0.9398	0.56326
0.9538	0.95752
0.9522	0.964
0.9506	0.86498
0.9505	0.95244
0.9504	0.87986
0.9498	0.77296
0.9497	0.91436
0.9478	0.6539
0.9469	0.86528
0.9464	0.89708
0.9473	0.86208
0.9461	0.76926
0.9391	0.6324
0.938	0.89332
0.9371	0.92484
0.9349	0.88034
0.934	0.73642
0.934	0.81202
0.9333	0.72896
0.9323	0.8027
0.9563	0.81524
0.9539	0.58254
0.9508	0.6566
0.9489	0.7846
0.9454	0.60512
0.945	0.57626
0.9438	0.7288
0.9436	0.60192
0.9419	0.85418
0.9407	0.88504
0.9346	0.81062
0.9257	0.81988
0.9235	0.83138
0.923	0.76012
0.9211	0.7749
0.9211	0.82728
0.9209	0.7614
0.9209	0.77214
0.9207	0.84222
0.9206	0.7553
0.9454	0.71176
0.9449	0.74856
0.9424	0.66182
0.9383	0.70658
0.9368	0.66216
0.9356	0.69426
0.9322	0.72048
0.932	0.83174
0.9317	0.65302
0.931	0.71524
0.954	0.87926
0.9433	0.86152
0.9424	0.90546
0.9409	0.85298
0.9405	0.92672
0.9402	0.70762
0.9392	0.75368
0.938	0.92688
0.9376	0.79854
0.936	0.8479
0.9508	0.90536
0.949	0.8218
0.9428	0.75908
0.9376	0.60922
0.9375	0.87852
0.9347	0.8759
0.9345	0.8537
0.9342	0.6096
0.9339	0.8923
0.9337	0.80722
0.9559	0.80708
0.9555	0.7626
0.9526	0.8453
0.9525	0.7485
0.9519	0.84918
0.9509	0.75668
0.9491	0.89324
0.9455	0.78242
0.9427	0.75804
0.9424	0.80804
0.95	0.78904
0.9494	0.67032
0.9471	0.75686
0.9455	0.75978
0.9447	0.77722
0.9442	0.7462
0.9435	0.89478
0.9432	0.89624
0.9427	0.79018
0.9416	0.80218
0.955	0.82334
0.9531	0.88202
0.9526	0.89766
0.9512	0.76372
0.9501	0.98366
0.9499	0.80174
0.9493	0.86252
0.9474	0.86038
0.9471	0.56824
0.9467	0.88666
0.937	0.77748
0.9344	0.7517
0.934	0.68434
0.9325	0.82184
0.932	0.78164
0.9296	0.74548
0.9292	0.69868
0.9289	0.82376
0.9279	0.84784
0.927	0.67588
0.9582	0.94706
0.9512	0.9146
0.9475	0.83024
0.9468	0.82572
0.9428	0.83456
0.9423	0.92148
0.9414	0.92694
0.9387	0.75268
0.937	0.8223
0.9369	0.94644
0.9572	0.89708
0.9529	0.95634
0.9471	0.80962
0.9451	0.86552
0.94	0.84804
0.9389	0.76188
0.9388	0.69882
0.9386	0.86636
0.9384	0.89332
0.9369	0.92562
0.9364	0.90362
0.9358	0.91982
0.9343	0.7592
0.9319	0.86854
0.9313	0.76406
0.9312	0.79358
0.931	0.82716
0.9302	0.70338
0.9289	0.677
0.9288	0.89508
0.9549	0.78912
0.9502	0.90904
0.9491	0.8333
0.9455	0.62274
0.9437	0.84064
0.9413	0.77958
0.9392	0.68948
0.9392	0.76912
0.939	0.7697
0.939	0.88362
0.9385	0.80264
0.9359	0.70252
0.9332	0.59778
0.9295	0.83234
0.9288	0.68246
0.9277	0.76986
0.9277	0.8529
0.9277	0.65064
0.9273	0.81556
0.9256	0.78768
0.9413	0.77418
0.9375	0.79734
0.9335	0.7463
0.9334	0.77666
0.9323	0.801
0.9322	0.79128
0.9306	0.90894
0.9283	0.73836
0.9278	0.79294
0.9277	0.73014
0.9568	0.8317
0.9526	0.65616
0.9499	0.67356
0.9492	0.89302
0.9488	0.67314
0.9471	0.72148
0.9465	0.81292
0.946	0.66134
0.9447	0.80536
0.9439	0.75116
0.9563	0.74056
0.9559	0.65808
0.9512	0.83176
0.9509	0.74816
0.95	0.79596
0.948	0.76804
0.947	0.72912
0.9468	0.63434
0.9466	0.75194
0.9436	0.82636
0.951	0.78834
0.9483	0.86452
0.9472	0.79046
0.9461	0.8267
0.9432	0.68442
0.9426	0.88734
0.9425	0.82902
0.9406	0.78992
0.94	0.80706
0.9395	0.80506
0.9501	0.58778
0.9494	0.71452
0.9436	0.64968
0.9422	0.76728
0.941	0.68572
0.9371	0.71966
0.937	0.78914
0.9364	0.7286
0.9362	0.73448
0.9357	0.6899
0.9652	0.63774
0.9511	0.76708
0.9508	0.56074
0.9446	0.7303
0.9438	0.43594
0.9435	0.87896
0.9434	0.57754
0.9426	0.48616
0.9421	0.59218
0.9407	0.53252
0.9419	0.85348
0.9372	0.70208
0.9351	0.69466
0.9322	0.74376
0.9306	0.7603
0.928	0.62462
0.928	0.66268
0.9276	0.89494
0.9252	0.7042
0.9251	0.68858
0.9381	0.74528
0.9356	0.6515
0.9332	0.72476
0.9308	0.86972
0.9299	0.7132
0.9291	0.76924
0.9281	0.76922
0.9271	0.71736
0.9269	0.83956
0.9266	0.66316
0.9337	0.73628
0.9328	0.69092
0.9328	0.68814
0.9325	0.74226
0.9311	0.7313
0.9311	0.7338
0.9311	0.80986
0.9302	0.7335
0.9285	0.74426
0.928	0.76164
0.948	0.85426
0.9363	0.9221
0.9354	0.72814
0.9334	0.88106
0.9334	0.8267
0.9328	0.80468
0.9327	0.8559
0.9324	0.85276
0.9324	0.80586
0.9319	0.82264
0.9421	0.78128
0.9402	0.84806
0.9383	0.7849
0.9377	0.80904
0.9367	0.79144
0.9358	0.75214
0.9355	0.83958
0.9349	0.72336
0.9323	0.73344
0.9319	0.77386
0.9433	0.85476
0.9368	0.80132
0.935	0.8788
0.9345	0.67276
0.9276	0.75494
0.9269	0.85108
0.9265	0.7053
0.9254	0.85818
0.9251	0.85414
0.9246	0.75274
0.9406	0.56078
0.9378	0.54502
0.9374	0.48862
0.9374	0.9045
0.9369	0.56928
0.9364	0.67934
0.9353	0.45402
0.9348	0.6341
0.9341	0.7906
0.9317	0.8174
0.9566	0.8705
0.9478	0.72552
0.9472	0.69062
0.9468	0.7092
0.9461	0.8292
0.9457	0.72386
0.9448	0.72918
0.9447	0.80924
0.9404	0.76792
0.9385	0.67692
0.9424	0.75104
0.9392	0.78306
0.9356	0.75794
0.935	0.7443
0.9325	0.67896
0.9299	0.70932
0.9291	0.93204
0.9289	0.82772
0.9284	0.81668
0.9277	0.68238
0.9756	0.70792
0.9646	0.87536
0.9569	0.91392
0.9558	0.84836
0.953	0.84348
0.9523	0.93554
0.9509	0.87958
0.9489	0.6078
0.9465	0.8337
0.9462	0.94822
0.9495	0.69024
0.944	0.65382
0.9363	0.74118
0.9335	0.65972
0.9334	0.82966
0.9329	0.88096
0.9325	0.77114
0.9288	0.56774
0.928	0.7967
0.9279	0.81954
0.9366	0.82988
0.9348	0.79264
0.9342	0.83442
0.9342	0.89232
0.933	0.66388
0.9323	0.8405
0.9314	0.90148
0.9307	0.87142
0.9306	0.8787
0.9287	0.84186
0.9346	0.80246
0.9345	0.85312
0.9295	0.77238
0.9281	0.8265
0.928	0.88932
0.9273	0.64866
0.9267	0.9431
0.924	0.70974
0.9235	0.83164
0.9232	0.84094
0.9421	0.6704
0.9411	0.6178
0.9406	0.72034
0.9401	0.74216
0.9376	0.77446
0.9362	0.7512
0.9355	0.67594
0.9348	0.73696
0.9344	0.62786
0.9343	0.7089
0.9442	0.7756
0.9414	0.80956
0.9401	0.8163
0.9394	0.6189
0.9366	0.71816
0.9344	0.7729
0.933	0.74446
0.9309	0.7578
0.9302	0.76074
0.9291	0.71082
0.9427	0.90694
0.9403	0.80232
0.9359	0.92722
0.9353	0.67588
0.9347	0.88634
0.9341	0.9023
0.9317	0.85858
0.9311	0.64938
0.9306	0.7997
0.9302	0.92342
0.9425	0.8201
0.9424	0.8373
0.9348	0.8669
0.9326	0.88102
0.9287	0.76836
0.9262	0.74406
0.9241	0.76672
0.9236	0.78076
0.9227	0.7678
0.9222	0.8195
0.9565	0.92112
0.9463	0.85296
0.9459	0.95252
0.9449	0.83244
0.9441	0.75126
0.9414	0.87728
0.9367	0.84294
0.9361	0.67568
0.9354	0.89556
0.9347	0.8756
0.9529	0.79374
0.9511	0.80184
0.9454	0.79022
0.9421	0.76506
0.9409	0.876
0.9404	0.7912
0.9404	0.686
0.9388	0.86176
0.9387	0.615
0.9386	0.7417
0.957	0.73672
0.9559	0.64538
0.949	0.59434
0.9472	0.71928
0.9471	0.77306
0.9462	0.74872
0.9454	0.81866
0.9444	0.64718
0.9433	0.83256
0.9424	0.91464
0.9499	0.8863
0.9479	0.92032
0.9473	0.71574
0.9463	0.9291
0.9459	0.7421
0.9454	0.68696
0.945	0.71024
0.944	0.7672
0.9433	0.77462
0.9415	0.83194
0.9453	0.73662
0.9403	0.81152
0.9377	0.81048
0.9345	0.75018
0.9343	0.70958
0.9327	0.65594
0.9317	0.83366
0.931	0.9289
0.9302	0.76874
0.9294	0.84204
0.9561	0.78864
0.9545	0.72672
0.9538	0.82088
0.9532	0.79648
0.9511	0.81708
0.949	0.93726
0.9475	0.85726
0.9461	0.83974
0.9439	0.84128
0.9435	0.8234
0.9682	0.79572
0.9663	0.76004
0.9551	0.80384
0.9534	0.67132
0.9507	0.75788
0.9489	0.74488
0.9488	0.77364
0.948	0.87988
0.948	0.66844
0.9476	0.63558
0.9519	0.67392
0.9498	0.73884
0.9483	0.92034
0.9483	0.8555
0.948	0.76122
0.946	0.91718
0.9455	0.68112
0.9449	0.91162
0.9445	0.74248
0.9438	0.71876
0.9686	0.95618
0.9674	0.73624
0.9583	0.84408
0.958	0.77908
0.9573	0.82378
0.9565	0.93834
0.9543	0.9653
0.9498	0.78678
0.9495	0.76606
0.9473	0.6517
0.9584	0.85176
0.9553	0.6442
0.9532	0.65202
0.9511	0.64158
0.9498	0.62768
0.9492	0.83196
0.9492	0.81954
0.9477	0.82062
0.9455	0.72784
0.9453	0.60624
0.945	0.69438
0.9433	0.79896
0.943	0.8107
0.9419	0.7849
0.9406	0.8047
0.9397	0.70642
0.9396	0.85752
0.939	0.76286
0.9389	0.8509
0.936	0.87236
0.9566	0.75556
0.953	0.69478
0.9528	0.75742
0.9516	0.67916
0.9481	0.67276
0.9476	0.7897
0.9464	0.84394
0.9456	0.62178
0.9429	0.73506
0.9427	0.84146
0.9671	0.9062
0.9615	0.75374
0.9601	0.82602
0.9585	0.78066
0.9583	0.67534
0.9545	0.84272
0.9515	0.79254
0.949	0.82324
0.9458	0.80296
0.9434	0.75584
0.9439	0.83574
0.939	0.83196
0.9378	0.85468
0.9352	0.74406
0.934	0.68334
0.9329	0.81996
0.9325	0.7787
0.9322	0.7992
0.9315	0.76826
0.9285	0.89302
0.9676	0.8265
0.9668	0.75494
0.9659	0.85448
0.9628	0.91656
0.9624	0.83986
0.9606	0.83922
0.9589	0.7576
0.9557	0.93632
0.9541	0.80828
0.9537	0.82972
0.9548	0.7275
0.952	0.82432
0.9518	0.79022
0.9498	0.8094
0.9485	0.77082
0.9467	0.87566
0.9439	0.91226
0.9438	0.71854
0.9437	0.8898
0.9434	0.75638
0.9534	0.7712
0.9474	0.69724
0.944	0.74188
0.9425	0.68572
0.9423	0.69772
0.9399	0.7667
0.9399	0.73838
0.9394	0.55786
0.9389	0.77442
0.9387	0.54254
0.9463	0.70564
0.9456	0.65818
0.9431	0.60154
0.9361	0.79962
0.9352	0.54344
0.9352	0.56146
0.9347	0.7589
0.9346	0.53452
0.9337	0.4845
0.9337	0.5773
0.9566	0.61346
0.9531	0.7402
0.9528	0.75728
0.9493	0.96696
0.9483	0.6301
0.948	0.92056
0.9472	0.92426
0.9471	0.90448
0.9457	0.6891
0.9456	0.60808
0.9591	0.71782
0.9562	0.48308
0.9538	0.55854
0.9528	0.71622
0.9525	0.66544
0.9482	0.74876
0.9474	0.6911
0.9467	0.61766
0.9453	0.59322
0.9437	0.74578
0.938	0.68156
0.9261	0.74328
0.9259	0.70866
0.9255	0.77914
0.9245	0.7017
0.924	0.62026
0.9235	0.73662
0.9226	0.64634
0.9222	0.7336
0.9218	0.78964
0.9536	0.89058
0.9467	0.8472
0.9463	0.80946
0.9411	0.73742
0.9406	0.85628
0.9374	0.9138
0.9362	0.837
0.9359	0.86238
0.9357	0.75208
0.9355	0.8233
0.9307	0.70462
0.926	0.7971
0.9242	0.79766
0.9233	0.83334
0.9225	0.75004
0.922	0.7192
0.922	0.89112
0.9212	0.8927
0.9199	0.91784
0.9191	0.83904
0.9564	0.79446
0.9548	0.90476
0.9527	0.75774
0.9525	0.8511
0.9468	0.94498
0.9463	0.88444
0.9452	0.82978
0.9451	0.7763
0.9434	0.71
0.9432	0.6631
0.9411	0.72648
0.9391	0.93426
0.9374	0.92622
0.9373	0.8815
0.937	0.90574
0.9365	0.89254
0.934	0.91104
0.9325	0.7634
0.9307	0.7647
0.9279	0.83394
0.9444	0.5328
0.9414	0.44002
0.9358	0.42888
0.9338	0.40776
0.9316	0.61834
0.9316	0.45168
0.9314	0.55092
0.9313	0.46714
0.9284	0.4665
0.9271	0.43884
0.9518	0.86236
0.948	0.8098
0.9467	0.9038
0.9452	0.4327
0.9444	0.96494
0.944	0.87312
0.9438	0.81732
0.9422	0.84156
0.9416	0.85766
0.9413	0.95516
0.9466	0.66532
0.9447	0.8461
0.9411	0.74278
0.9411	0.7882
0.9409	0.8392
0.9403	0.71072
0.9385	0.89248
0.9383	0.57798
0.9374	0.71322
0.9374	0.78416
0.9549	0.80392
0.9537	0.83978
0.9521	0.84912
0.9486	0.77156
0.9484	0.85802
0.9475	0.8527
0.946	0.86662
0.9429	0.9632
0.9427	0.8428
0.9426	0.80156
0.9341	0.71024
0.9324	0.77096
0.9323	0.881
0.932	0.75256
0.9301	0.81136
0.9296	0.57398
0.9291	0.8208
0.9288	0.59808
0.9284	0.70878
0.9279	0.80358
0.9627	0.65084
0.9595	0.73654
0.9568	0.58428
0.9544	0.5015
0.9543	0.49842
0.9531	0.52316
0.9524	0.59036
0.9516	0.50796
0.9516	0.48154
0.9506	0.55816
0.9504	0.8651
0.9459	0.82214
0.9417	0.83562
0.9407	0.79576
0.9377	0.94218
0.937	0.85414
0.9361	0.7001
0.9358	0.82888
0.9356	0.77966
0.9352	0.80192
0.9588	0.71594
0.9562	0.55228
0.954	0.82202
0.9515	0.81968
0.9512	0.79186
0.9511	0.67678
0.9474	0.71056
0.9467	0.68258
0.9461	0.74636
0.9448	0.84548
0.9409	0.82248
0.9387	0.7857
0.9369	0.9025
0.9366	0.83266
0.9366	0.80938
0.9359	0.83116
0.9317	0.82906
0.9308	0.83348
0.9303	0.85346
0.9299	0.75366
0.946	0.85754
0.9456	0.78068
0.9427	0.87464
0.9408	0.83026
0.9372	0.7388
0.9368	0.76602
0.9349	0.75554
0.9344	0.86468
0.9327	0.77314
0.9319	0.7212
0.9466	0.84666
0.9461	0.75754
0.9444	0.74618
0.9405	0.81974
0.9397	0.75074
0.9392	0.8538
0.9389	0.64622
0.9388	0.8733
0.9384	0.75266
0.9374	0.59682
0.9524	0.7908
0.9503	0.7282
0.9441	0.59802
0.9428	0.66366
0.9405	0.80758
0.94	0.66254
0.9389	0.80464
0.9386	0.67098
0.9384	0.62228
0.9377	0.6902


==> plot/plot_holdout_2prc.txt <==
50      0.876 0.800 0.615 0.628
100     0.870 0.770 0.630 0.678
150     0.870 0.789 0.642 0.680
200     0.852 0.777 0.624 0.784
250     0.861 0.798 0.644 0.661
300     0.856 0.780 0.628 0.767
350     0.848 0.771 0.629 0.764
400     0.853 0.792 0.643 0.605


==> plot/plot_holdout_5prc.txt <==
50      0.965 0.908 0.641 0.689
100     0.958 0.908 0.651 0.751
150     0.955 0.908 0.654 0.753
200     0.949 0.906 0.657 0.683
250     0.949 0.904 0.656 0.761
300     0.949 0.906 0.655 0.776
350     0.947 0.901 0.654 0.757
400     0.947 0.906 0.661 0.701


==> plot/plot_holdout_baseline_2prc.txt <==
50      0.855 0.792 0.617 0.804
100     0.842 0.783 0.612 0.800
150     0.844 0.783 0.619 0.800
200     0.834 0.778 0.625 0.800
250     0.833 0.774 0.622 0.802
300     0.829 0.768 0.621 0.801
350     0.823 0.763 0.621 0.800
400     0.829 0.768 0.626 0.800


==> plot/plot_holdout_baseline_5prc.txt <==
50      0.951 0.903 0.637 0.804
100     0.945 0.908 0.646 0.800
150     0.946 0.911 0.649 0.800
200     0.937 0.907 0.650 0.800
250     0.940 0.908 0.653 0.802
300     0.937 0.906 0.652 0.801
350     0.935 0.903 0.648 0.800
400     0.938 0.906 0.651 0.800


==> plot/plot_sim_corr.txt <==
14	29	0.154	0.559	0.388	"aml"
17	47	0.194	0.363	0.362	"colorectal"
11	22	0.201	0.650	0.410	"liver"
6	23	0.240	0.616	0.541	"esophagus"
19	15	0.260	0.547	0.614	"neuroblastoma"
9	32	0.275	0.532	0.390	"stomach"
35	26	0.285	0.556	0.535	"lymphoma other"
26	38	0.287	0.473	0.358	"pancreas"
18	19	0.289	0.733	0.356	"kidney"
22	28	0.305	0.639	0.435	"upper aerodigestive"
2	10	0.310	0.790	0.532	"lymphoma burkitt"
10	99	0.317	0.352	0.264	"lung nsc"
33	21	0.321	0.660	0.527	"urinary tract"
3	41	0.339	0.536	0.365	"glioma"
5	39	0.345	0.453	0.301	"breast"
8	26	0.362	0.753	0.469	"multiple myeloma"
20	25	0.387	0.636	0.465	"endometrium"
23	15	0.436	0.595	0.640	"lymphoma dlbcl"
29	38	0.437	0.448	0.431	"lung small cell"
15	15	0.441	0.726	0.551	"soft tissue"
12	51	0.489	0.342	0.356	"melanoma"
7	10	0.520	0.832	0.687	"thyroid"
4	35	0.540	0.536	0.418	"ovary"
30	5	0.553	0.816	0.841	"leukemia other"
16	7	0.579	0.780	0.705	"bile duct"
21	29	0.587	0.492	0.432	"n/a"
24	8	0.599	0.680	0.798	"lymphoma hodgkin"
34	8	0.611	0.651	0.775	"bcell all"
1	12	0.616	0.778	0.600	"cml"
32	8	0.659	0.480	0.712	"ewings sarcoma"
31	6	0.678	0.839	0.786	"prostate"
25	12	0.693	0.699	0.629	"tcell all"
36	8	0.765	0.757	0.646	"mesothelioma"
37	3	0.788	0.909	0.973	"other"
28	6	0.874	0.874	0.722	"osteosarcoma"
27	3	0.999	0.936	0.925	"medulloblastoma"
13	2	1.000	1.000	1.000	"chondrosarcoma"


==> plot/plot_sim_corr2.txt <==
12	51	0.489	0.342	0.356	"melanoma (51)"
10	99	0.317	0.352	0.264	"lung nsc (99)"
17	47	0.194	0.363	0.362	"colorectal (47)"
29	38	0.437	0.448	0.431	"lung small cell (38)"
5	39	0.345	0.453	0.301	"breast (39)"
26	38	0.287	0.473	0.358	"pancreas (38)"
32	8	0.659	0.480	0.712	"ewings sarcoma (8)"
21	29	0.587	0.492	0.432	"n/a (29)"
9	32	0.275	0.532	0.390	"stomach (32)"
3	41	0.339	0.536	0.365	"glioma (41)"
4	35	0.540	0.536	0.418	"ovary (35)"
19	15	0.260	0.547	0.614	"neuroblastoma (15)"
35	26	0.285	0.556	0.535	"lymphoma other (26)"
14	29	0.154	0.559	0.388	"aml (29)"
23	15	0.436	0.595	0.640	"lymphoma dlbcl (15)"
6	23	0.240	0.616	0.541	"esophagus (23)"
20	25	0.387	0.636	0.465	"endometrium (25)"
22	28	0.305	0.639	0.435	"upper aerodigestive (28)"
11	22	0.201	0.650	0.410	"liver (22)"
34	8	0.611	0.651	0.775	"bcell all (8)"
33	21	0.321	0.660	0.527	"urinary tract (21)"
24	8	0.599	0.680	0.798	"lymphoma hodgkin (8)"
25	12	0.693	0.699	0.629	"tcell all (12)"
15	15	0.441	0.726	0.551	"soft tissue (15)"
18	19	0.289	0.733	0.356	"kidney (19)"
8	26	0.362	0.753	0.469	"multiple myeloma (26)"
36	8	0.765	0.757	0.646	"mesothelioma (8)"
1	12	0.616	0.778	0.600	"cml (12)"
16	7	0.579	0.780	0.705	"bile duct (7)"
2	10	0.310	0.790	0.532	"lymphoma burkitt (10)"
30	5	0.553	0.816	0.841	"leukemia other (5)"
7	10	0.520	0.832	0.687	"thyroid (10)"
31	6	0.678	0.839	0.786	"prostate (6)"
28	6	0.874	0.874	0.722	"osteosarcoma (6)"
37	3	0.788	0.909	0.973	"other (3)"
27	3	0.999	0.936	0.925	"medulloblastoma (3)"
13	2	1.000	1.000	1.000	"chondrosarcoma (2)"


==> plot/plot_sim_corr_spearman.txt <==
19	15	0.260	0.193	0.563	"neuroblastoma (15)"
9	32	0.275	0.215	0.503	"stomach (32)"
35	26	0.285	0.220	0.550	"lymphoma other (26)"
29	38	0.437	0.226	0.297	"lung small cell (38)"
4	35	0.540	0.240	0.510	"ovary (35)"
2	10	0.310	0.241	0.650	"lymphoma burkitt (10)"
23	15	0.436	0.250	0.597	"lymphoma dlbcl (15)"
26	38	0.287	0.270	0.409	"pancreas (38)"
5	39	0.345	0.273	0.378	"breast (39)"
8	26	0.362	0.278	0.697	"multiple myeloma (26)"
3	41	0.339	0.295	0.495	"glioma (41)"
17	47	0.194	0.346	0.482	"colorectal (47)"
21	29	0.587	0.353	0.374	"n/a (29)"
10	99	0.317	0.359	0.415	"lung nsc (99)"
18	19	0.289	0.372	0.741	"kidney (19)"
11	22	0.201	0.385	0.556	"liver (22)"
14	29	0.154	0.400	0.592	"aml (29)"
20	25	0.387	0.459	0.741	"endometrium (25)"
12	51	0.489	0.515	0.528	"melanoma (51)"
33	21	0.321	0.545	0.561	"urinary tract (21)"
15	15	0.441	0.551	0.645	"soft tissue (15)"
24	8	0.599	0.557	0.672	"lymphoma hodgkin (8)"
36	8	0.765	0.586	0.541	"mesothelioma (8)"
22	28	0.305	0.628	0.550	"upper aerodigestive (28)"
31	6	0.678	0.650	0.956	"prostate (6)"
30	5	0.553	0.675	0.727	"leukemia other (5)"
6	23	0.240	0.688	0.535	"esophagus (23)"
1	12	0.616	0.715	0.762	"cml (12)"
16	7	0.579	0.717	0.697	"bile duct (7)"
34	8	0.611	0.725	0.660	"bcell all (8)"
7	10	0.520	0.762	0.783	"thyroid (10)"
32	8	0.659	0.794	0.440	"ewings sarcoma (8)"
37	3	0.788	0.825	0.982	"other (3)"
25	12	0.693	0.853	0.835	"tcell all (12)"
28	6	0.874	0.957	0.866	"osteosarcoma (6)"
27	3	0.999	0.982	0.980	"medulloblastoma (3)"
13	2	1.000	1.000	1.000	"chondrosarcoma (2)"


==> plot/results_2percent.txt <==
d	alpha	beta	gamma	usim	sigma	ci_rel	ci	ap@5	hit@5	ap@10 hit@10
30	0.0	0.1	100.0	rbf	10.0	0.6488	0.7439	0.7552	1.7839	0.7267	2.1271
5	0.05	0.1	100.0	rbf	10.0	0.6526	0.7736	0.7720	1.8057	0.7449	2.1329
5	0.0	0.1	0.0	rbf	10.0	0.6531	0.7689	0.7708	1.8024	0.7437	2.1314
5	0.1	1.0	0.0	rbf	10.0	0.6530	0.7758	0.7726	1.8100	0.7454	2.1353
5	0.0	0.1	0.0	cos	na	0.6531	0.7689	0.7708	1.8024	0.7437	2.1314
5	0.1	0.1	0.0	cos	na	0.6530	0.7758	0.7726	1.8100	0.7454	2.1353
5	0.0	1.0	0.0	rbf	10.0	0.6524	0.7718	0.7712	1.8048	0.7444	2.1323
5	0.05	0.1	0.0	rbf	10.0	0.6529	0.7737	0.7723	1.8076	0.7452	2.1332
5	0.05	0.1	0.0	cos	na	0.6529	0.7737	0.7723	1.8076	0.7452	2.1332
5	0.1	0.1	0.0	rbf	10.0	0.6530	0.7758	0.7726	1.8100	0.7454	2.1353
5	0.0	1.0	0.0	cos	na	0.6524	0.7718	0.7712	1.8048	0.7444	2.1323
5	0.5	0.1	0.0	rbf	10.0	0.6522	0.7924	0.7732	1.8136	0.7451	2.1411
5	0.5	0.1	0.0	cos	na	0.6522	0.7924	0.7732	1.8136	0.7451	2.1411
5	0.05	1.0	0.0	rbf	10.0	0.6529	0.7737	0.7723	1.8076	0.7452	2.1332
5	1.0	0.1	0.0	rbf	10.0	0.5868	0.6386	0.5310	1.1286	0.5144	1.3922
5	1.0	0.1	0.0	cos	na	0.5868	0.6386	0.5310	1.1286	0.5144	1.3922
5	0.05	1.0	0.0	cos	na	0.6529	0.7737	0.7723	1.8076	0.7452	2.1332
5	0.0	0.1	1.0	rbf	10.0	0.6531	0.7689	0.7709	1.8024	0.7437	2.1314
5	0.0	0.1	1.0	cos	na	0.6531	0.7689	0.7709	1.8024	0.7437	2.1314
15	1.0	0.1	100.0	rbf	10.0	0.6391	0.7298	0.6295	1.4182	0.6095	1.7605
5	0.05	0.1	1.0	rbf	10.0	0.6529	0.7737	0.7723	1.8076	0.7452	2.1332
5	0.05	0.1	1.0	cos	na	0.6529	0.7737	0.7723	1.8076	0.7452	2.1332
10	1.0	0.1	100.0	rbf	10.0	0.6197	0.6945	0.6083	1.3353	0.5907	1.6363
5	0.1	0.1	1.0	rbf	10.0	0.6530	0.7758	0.7726	1.8100	0.7454	2.1353
5	0.1	0.1	1.0	cos	na	0.6530	0.7758	0.7726	1.8100	0.7454	2.1353
5	0.5	0.1	1.0	rbf	10.0	0.6522	0.7924	0.7732	1.8136	0.7451	2.1411
10	0.5	1.0	100.0	rbf	10.0	0.6552	0.7373	0.7732	1.8337	0.7488	2.1401
5	0.5	0.1	1.0	cos	na	0.6522	0.7924	0.7732	1.8136	0.7451	2.1411
5	1.0	0.1	1.0	rbf	10.0	0.5893	0.6387	0.5317	1.1274	0.5144	1.3916
5	0.1	1.0	0.0	cos	na	0.6530	0.7758	0.7726	1.8100	0.7454	2.1353
5	1.0	0.1	1.0	cos	na	0.5881	0.6409	0.5360	1.1322	0.5188	1.3980
5	0.0	0.1	10.0	rbf	10.0	0.6531	0.7688	0.7708	1.8021	0.7437	2.1317
10	0.05	1.0	100.0	rbf	10.0	0.6321	0.7921	0.7779	1.8500	0.7533	2.1565
5	0.0	0.1	10.0	cos	na	0.6531	0.7688	0.7708	1.8021	0.7437	2.1317
5	0.5	1.0	0.0	rbf	10.0	0.6522	0.7924	0.7732	1.8136	0.7451	2.1411
5	0.05	0.1	10.0	rbf	10.0	0.6529	0.7737	0.7723	1.8079	0.7452	2.1332
5	0.05	0.1	10.0	cos	na	0.6526	0.7737	0.7723	1.8079	0.7452	2.1332
5	0.1	0.1	10.0	rbf	10.0	0.6530	0.7758	0.7725	1.8094	0.7453	2.1350
5	0.05	1.0	100.0	rbf	10.0	0.6526	0.7736	0.7720	1.8057	0.7449	2.1329
5	0.1	0.1	10.0	cos	na	0.6530	0.7758	0.7725	1.8094	0.7453	2.1350
5	0.5	1.0	0.0	cos	na	0.6522	0.7924	0.7732	1.8136	0.7451	2.1411
5	0.5	0.1	10.0	rbf	10.0	0.6521	0.7924	0.7730	1.8145	0.7451	2.1411
5	0.5	0.1	10.0	cos	na	0.6521	0.7924	0.7729	1.8145	0.7450	2.1411
5	1.0	0.1	10.0	rbf	10.0	0.5911	0.6476	0.5441	1.1541	0.5268	1.4138
10	0.0	1.0	100.0	rbf	10.0	0.6318	0.7903	0.7793	1.8515	0.7544	2.1568
5	1.0	0.1	10.0	cos	na	0.5905	0.6484	0.5458	1.1550	0.5283	1.4150
5	1.0	1.0	0.0	rbf	10.0	0.5870	0.6405	0.5380	1.1374	0.5215	1.3974
5	0.0	0.1	100.0	rbf	10.0	0.6522	0.7716	0.7712	1.8051	0.7446	2.1326
5	0.0	0.1	100.0	cos	na	0.6523	0.7715	0.7711	1.8054	0.7446	2.1326
5	1.0	1.0	0.0	cos	na	0.5870	0.6405	0.5380	1.1374	0.5215	1.3974
5	0.05	0.1	100.0	cos	na	0.6530	0.7736	0.7720	1.8057	0.7449	2.1329
30	0.05	0.1	10.0	rbf	10.0	0.5091	0.8039	0.5313	1.2998	0.5089	1.8226
5	0.1	0.1	100.0	rbf	10.0	0.6535	0.7756	0.7721	1.8085	0.7449	2.1353
30	1.0	1.0	100.0	rbf	10.0	0.6646	0.7579	0.6762	1.5622	0.6524	1.8904
5	0.1	0.1	100.0	cos	na	0.6535	0.7756	0.7721	1.8085	0.7450	2.1353
10	0.0	0.1	100.0	rbf	10.0	0.6377	0.7773	0.7820	1.8579	0.7575	2.1589
5	0.5	0.1	100.0	rbf	10.0	0.6508	0.7924	0.7732	1.8155	0.7452	2.1414
15	0.05	1.0	10.0	rbf	10.0	0.5845	0.7985	0.7387	1.7804	0.7098	2.1383
5	0.5	0.1	100.0	cos	na	0.6514	0.7924	0.7732	1.8161	0.7452	2.1417
10	0.05	0.1	10.0	rbf	10.0	0.6301	0.7922	0.7783	1.8494	0.7536	2.1565
5	1.0	0.1	100.0	rbf	10.0	0.6025	0.6765	0.5716	1.2189	0.5555	1.4907
10	0.05	1.0	10.0	rbf	10.0	0.6301	0.7922	0.7783	1.8494	0.7536	2.1565
5	1.0	0.1	100.0	cos	na	0.6070	0.6725	0.5701	1.2159	0.5532	1.4868
10	1.0	0.1	100.0	cos	na	0.6183	0.6961	0.6121	1.3414	0.5932	1.6473
5	0.0	1.0	1.0	rbf	10.0	0.6524	0.7718	0.7713	1.8048	0.7444	2.1323
5	0.0	1.0	1.0	cos	na	0.6524	0.7718	0.7713	1.8048	0.7444	2.1323
5	0.05	1.0	1.0	rbf	10.0	0.6529	0.7737	0.7723	1.8076	0.7451	2.1332
5	0.05	1.0	1.0	cos	na	0.6529	0.7737	0.7723	1.8076	0.7451	2.1332
5	0.1	1.0	1.0	rbf	10.0	0.6530	0.7758	0.7726	1.8100	0.7454	2.1353
5	0.1	1.0	1.0	cos	na	0.6530	0.7758	0.7726	1.8100	0.7454	2.1353
5	0.5	1.0	1.0	rbf	10.0	0.6522	0.7924	0.7732	1.8136	0.7451	2.1411
5	0.5	1.0	1.0	cos	na	0.6522	0.7924	0.7732	1.8136	0.7451	2.1411
5	1.0	1.0	1.0	rbf	10.0	0.5876	0.6400	0.5369	1.1365	0.5203	1.3932
5	1.0	1.0	1.0	cos	na	0.5877	0.6413	0.5398	1.1392	0.5231	1.4001
5	0.0	1.0	10.0	rbf	10.0	0.6522	0.7717	0.7713	1.8048	0.7443	2.1329
5	0.0	1.0	10.0	cos	na	0.6522	0.7717	0.7712	1.8048	0.7443	2.1329
5	0.05	1.0	10.0	rbf	10.0	0.6526	0.7737	0.7723	1.8079	0.7452	2.1332
5	0.05	1.0	10.0	cos	na	0.6526	0.7737	0.7723	1.8079	0.7452	2.1332
5	0.1	1.0	10.0	rbf	10.0	0.6530	0.7758	0.7725	1.8094	0.7453	2.1350
5	0.1	1.0	10.0	cos	na	0.6530	0.7758	0.7725	1.8094	0.7453	2.1350
5	0.5	1.0	10.0	rbf	10.0	0.6521	0.7924	0.7729	1.8145	0.7451	2.1411
5	0.5	1.0	10.0	cos	na	0.6521	0.7924	0.7729	1.8145	0.7450	2.1411
5	1.0	1.0	10.0	rbf	10.0	0.5911	0.6474	0.5450	1.1604	0.5273	1.4144
5	1.0	1.0	10.0	cos	na	0.5912	0.6498	0.5481	1.1653	0.5304	1.4214
5	0.0	1.0	100.0	rbf	10.0	0.6522	0.7716	0.7712	1.8051	0.7446	2.1326
5	0.0	1.0	100.0	cos	na	0.6523	0.7715	0.7711	1.8054	0.7446	2.1326
5	0.05	1.0	100.0	cos	na	0.6530	0.7736	0.7720	1.8057	0.7449	2.1329
5	0.1	1.0	100.0	rbf	10.0	0.6535	0.7756	0.7721	1.8085	0.7449	2.1353
5	0.1	1.0	100.0	cos	na	0.6535	0.7756	0.7721	1.8085	0.7450	2.1353
5	0.5	1.0	100.0	rbf	10.0	0.6508	0.7924	0.7732	1.8155	0.7452	2.1414
5	0.5	1.0	100.0	cos	na	0.6514	0.7924	0.7732	1.8161	0.7452	2.1417
5	1.0	1.0	100.0	rbf	10.0	0.6033	0.6762	0.5723	1.2186	0.5560	1.4894
5	1.0	1.0	100.0	cos	na	0.6031	0.6708	0.5715	1.2144	0.5539	1.4855
10	0.0	0.1	0.0	rbf	10.0	0.6314	0.7863	0.7801	1.8506	0.7552	2.1568
10	0.0	0.1	0.0	cos	na	0.6314	0.7863	0.7801	1.8506	0.7552	2.1568
10	0.05	0.1	0.0	rbf	10.0	0.6298	0.7922	0.7781	1.8497	0.7537	2.1565
10	0.05	0.1	0.0	cos	na	0.6298	0.7922	0.7781	1.8497	0.7537	2.1565
10	0.1	0.1	0.0	rbf	10.0	0.6292	0.7940	0.7772	1.8449	0.7531	2.1550
10	0.1	0.1	0.0	cos	na	0.6292	0.7940	0.7772	1.8449	0.7531	2.1550
10	0.5	0.1	0.0	rbf	10.0	0.6477	0.7034	0.7568	1.7866	0.7353	2.0912
10	0.5	0.1	0.0	cos	na	0.6477	0.7034	0.7568	1.7866	0.7353	2.0912
10	0.1	0.1	100.0	rbf	10.0	0.6290	0.7938	0.7769	1.8482	0.7529	2.1553
10	1.0	0.1	0.0	rbf	10.0	0.5923	0.6437	0.5782	1.2073	0.5595	1.4779
10	1.0	0.1	0.0	cos	na	0.5923	0.6437	0.5782	1.2073	0.5595	1.4779
10	0.0	0.1	1.0	rbf	10.0	0.6314	0.7863	0.7801	1.8506	0.7552	2.1568
10	0.0	0.1	1.0	cos	na	0.6314	0.7863	0.7801	1.8506	0.7552	2.1568
10	0.05	0.1	1.0	rbf	10.0	0.6299	0.7922	0.7781	1.8497	0.7537	2.1565
10	0.05	0.1	1.0	cos	na	0.6299	0.7922	0.7781	1.8497	0.7537	2.1565
10	0.1	0.1	1.0	rbf	10.0	0.6292	0.7939	0.7772	1.8449	0.7531	2.1550
10	0.1	0.1	1.0	cos	na	0.6292	0.7939	0.7772	1.8449	0.7531	2.1550
10	0.5	0.1	1.0	rbf	10.0	0.6477	0.7034	0.7567	1.7863	0.7352	2.0909
10	0.5	0.1	1.0	cos	na	0.6477	0.7034	0.7567	1.7863	0.7352	2.0909
10	1.0	0.1	1.0	rbf	10.0	0.5938	0.6453	0.5797	1.2143	0.5616	1.4822
10	1.0	0.1	1.0	cos	na	0.5938	0.6456	0.5800	1.2146	0.5619	1.4843
10	0.0	0.1	10.0	rbf	10.0	0.6321	0.7862	0.7801	1.8503	0.7552	2.1568
10	0.0	0.1	10.0	cos	na	0.6319	0.7862	0.7800	1.8506	0.7552	2.1568
10	0.05	0.1	10.0	cos	na	0.6301	0.7922	0.7783	1.8494	0.7537	2.1565
10	0.1	0.1	10.0	rbf	10.0	0.6291	0.7939	0.7772	1.8452	0.7531	2.1553
10	0.1	0.1	10.0	cos	na	0.6291	0.7939	0.7773	1.8455	0.7531	2.1553
10	0.5	0.1	10.0	rbf	10.0	0.6480	0.7034	0.7571	1.7863	0.7353	2.0912
10	0.5	0.1	10.0	cos	na	0.6481	0.7034	0.7574	1.7857	0.7356	2.0909
10	1.0	0.1	10.0	rbf	10.0	0.6045	0.6555	0.5877	1.2529	0.5680	1.5290
10	1.0	0.1	10.0	cos	na	0.6052	0.6564	0.5890	1.2598	0.5688	1.5342
10	0.0	0.1	100.0	cos	na	0.6385	0.7743	0.7827	1.8558	0.7579	2.1589
10	0.05	0.1	100.0	rbf	10.0	0.6321	0.7921	0.7779	1.8500	0.7533	2.1565
10	0.05	0.1	100.0	cos	na	0.6322	0.7920	0.7778	1.8494	0.7533	2.1565
10	0.1	0.1	100.0	cos	na	0.6295	0.7938	0.7771	1.8488	0.7530	2.1553
10	0.5	0.1	100.0	rbf	10.0	0.6561	0.7032	0.7581	1.7860	0.7368	2.0897
10	0.5	0.1	100.0	cos	na	0.6563	0.7031	0.7585	1.7848	0.7370	2.0885
10	0.05	1.0	10.0	cos	na	0.6301	0.7922	0.7783	1.8494	0.7537	2.1565
10	0.0	1.0	0.0	rbf	10.0	0.6308	0.7905	0.7790	1.8491	0.7539	2.1571
10	0.0	1.0	0.0	cos	na	0.6308	0.7905	0.7790	1.8491	0.7539	2.1571
10	0.1	1.0	10.0	rbf	10.0	0.6291	0.7939	0.7772	1.8452	0.7531	2.1553
10	0.05	1.0	0.0	rbf	10.0	0.6298	0.7922	0.7781	1.8497	0.7537	2.1565
10	0.05	1.0	0.0	cos	na	0.6298	0.7922	0.7781	1.8497	0.7537	2.1565
10	0.1	1.0	0.0	rbf	10.0	0.6292	0.7939	0.7772	1.8449	0.7531	2.1550
10	0.1	1.0	0.0	cos	na	0.6292	0.7939	0.7772	1.8449	0.7531	2.1550
10	0.5	1.0	0.0	rbf	10.0	0.6543	0.7354	0.7721	1.8316	0.7469	2.1380
10	0.5	1.0	0.0	cos	na	0.6543	0.7354	0.7721	1.8316	0.7469	2.1380
15	0.05	0.1	100.0	rbf	10.0	0.5856	0.7985	0.7404	1.7838	0.7112	2.1404
10	1.0	1.0	0.0	rbf	10.0	0.5923	0.6404	0.5774	1.2061	0.5595	1.4706
15	0.1	0.1	100.0	rbf	10.0	0.5813	0.7999	0.7337	1.7704	0.7054	2.1310
10	1.0	1.0	0.0	cos	na	0.5923	0.6404	0.5774	1.2061	0.5595	1.4706
10	0.0	1.0	1.0	rbf	10.0	0.6309	0.7905	0.7791	1.8488	0.7539	2.1571
10	0.0	1.0	1.0	cos	na	0.6309	0.7905	0.7791	1.8488	0.7539	2.1571
10	0.05	1.0	1.0	rbf	10.0	0.6299	0.7922	0.7781	1.8500	0.7537	2.1565
10	0.05	1.0	1.0	cos	na	0.6299	0.7922	0.7781	1.8500	0.7537	2.1565
10	0.1	1.0	1.0	rbf	10.0	0.6292	0.7939	0.7772	1.8449	0.7531	2.1550
10	0.1	1.0	1.0	cos	na	0.6292	0.7939	0.7772	1.8449	0.7531	2.1550
10	0.5	1.0	1.0	rbf	10.0	0.6540	0.7357	0.7719	1.8319	0.7468	2.1386
10	0.1	1.0	100.0	rbf	10.0	0.6290	0.7938	0.7769	1.8482	0.7529	2.1553
10	0.5	1.0	1.0	cos	na	0.6540	0.7357	0.7719	1.8319	0.7468	2.1386
50	0.5	1.0	100.0	rbf	10.0	0.6297	0.7463	0.6215	1.5238	0.5968	1.9684
10	1.0	1.0	1.0	rbf	10.0	0.5940	0.6447	0.5806	1.2140	0.5619	1.4819
10	1.0	1.0	1.0	cos	na	0.5942	0.6453	0.5812	1.2146	0.5623	1.4831
10	0.0	1.0	10.0	rbf	10.0	0.6314	0.7905	0.7790	1.8491	0.7539	2.1574
15	0.05	1.0	100.0	rbf	10.0	0.5856	0.7985	0.7404	1.7838	0.7112	2.1404
10	0.0	1.0	10.0	cos	na	0.6314	0.7905	0.7790	1.8491	0.7539	2.1574
10	0.1	1.0	10.0	cos	na	0.6291	0.7939	0.7773	1.8455	0.7531	2.1553
10	0.5	1.0	10.0	rbf	10.0	0.6536	0.7370	0.7724	1.8343	0.7473	2.1401
10	0.5	1.0	10.0	cos	na	0.6536	0.7370	0.7726	1.8346	0.7474	2.1401
10	1.0	1.0	10.0	rbf	10.0	0.6043	0.6503	0.5853	1.2465	0.5662	1.5187
10	1.0	1.0	10.0	cos	na	0.6049	0.6506	0.5863	1.2456	0.5665	1.5220
10	0.0	1.0	100.0	cos	na	0.6313	0.7903	0.7794	1.8521	0.7544	2.1565
15	1.0	0.1	10.0	cos	na	0.6241	0.6960	0.6124	1.3334	0.5940	1.6329
10	0.05	1.0	100.0	cos	na	0.6322	0.7920	0.7779	1.8494	0.7533	2.1565
10	0.1	1.0	100.0	cos	na	0.6295	0.7938	0.7771	1.8488	0.7530	2.1556
15	0.0	0.1	100.0	rbf	10.0	0.6321	0.7740	0.7774	1.8579	0.7514	2.1714
10	0.5	1.0	100.0	cos	na	0.6567	0.7356	0.7736	1.8343	0.7492	2.1398
10	1.0	1.0	100.0	rbf	10.0	0.6220	0.6916	0.6091	1.3347	0.5915	1.6306
10	1.0	1.0	100.0	cos	na	0.6204	0.6952	0.6114	1.3344	0.5918	1.6452
15	0.0	0.1	0.0	rbf	10.0	0.6128	0.7863	0.7627	1.8370	0.7360	2.1623
15	0.0	0.1	0.0	cos	na	0.6128	0.7863	0.7627	1.8370	0.7360	2.1623
15	0.05	0.1	0.0	rbf	10.0	0.5845	0.7985	0.7384	1.7789	0.7096	2.1380
15	0.05	0.1	0.0	cos	na	0.5845	0.7985	0.7384	1.7789	0.7096	2.1380
15	0.1	0.1	0.0	rbf	10.0	0.5796	0.8000	0.7323	1.7638	0.7043	2.1283
15	0.1	0.1	0.0	cos	na	0.5796	0.8000	0.7323	1.7638	0.7043	2.1283
15	0.5	0.1	0.0	rbf	10.0	0.6147	0.7128	0.7418	1.7658	0.7173	2.0791
15	0.5	0.1	0.0	cos	na	0.6147	0.7128	0.7418	1.7658	0.7173	2.0791
15	0.0	0.1	100.0	cos	na	0.6428	0.7683	0.7792	1.8579	0.7533	2.1693
15	1.0	0.1	0.0	rbf	10.0	0.5998	0.6759	0.5865	1.2511	0.5685	1.5199
15	1.0	0.1	0.0	cos	na	0.5998	0.6759	0.5865	1.2511	0.5685	1.5199
15	0.0	0.1	1.0	rbf	10.0	0.6129	0.7863	0.7627	1.8370	0.7360	2.1623
15	0.0	0.1	1.0	cos	na	0.6129	0.7863	0.7627	1.8370	0.7360	2.1623
15	0.05	0.1	1.0	rbf	10.0	0.5845	0.7985	0.7385	1.7792	0.7097	2.1380
15	0.05	0.1	1.0	cos	na	0.5845	0.7985	0.7385	1.7792	0.7097	2.1380
15	0.1	0.1	1.0	rbf	10.0	0.5796	0.7999	0.7323	1.7638	0.7042	2.1286
15	0.1	0.1	1.0	cos	na	0.5796	0.7999	0.7323	1.7638	0.7042	2.1286
15	0.5	0.1	1.0	rbf	10.0	0.6149	0.7128	0.7423	1.7661	0.7177	2.0794
15	0.5	0.1	1.0	cos	na	0.6150	0.7128	0.7424	1.7658	0.7178	2.0794
15	1.0	0.1	1.0	rbf	10.0	0.6015	0.6786	0.5889	1.2596	0.5706	1.5357
15	1.0	0.1	1.0	cos	na	0.6017	0.6795	0.5894	1.2614	0.5711	1.5381
30	0.1	0.1	100.0	rbf	10.0	0.5267	0.8005	0.5602	1.3780	0.5368	1.8915
15	0.0	0.1	10.0	rbf	10.0	0.6101	0.7880	0.7595	1.8315	0.7331	2.1605
15	0.0	0.1	10.0	cos	na	0.6101	0.7880	0.7595	1.8315	0.7331	2.1608
15	0.05	0.1	10.0	rbf	10.0	0.5845	0.7985	0.7386	1.7804	0.7098	2.1383
15	0.05	0.1	10.0	cos	na	0.5845	0.7985	0.7387	1.7801	0.7098	2.1383
15	0.1	0.1	10.0	rbf	10.0	0.5799	0.7999	0.7326	1.7644	0.7044	2.1289
15	0.1	1.0	100.0	rbf	10.0	0.5818	0.7999	0.7337	1.7707	0.7054	2.1310
15	0.1	0.1	10.0	cos	na	0.5800	0.7999	0.7327	1.7644	0.7044	2.1292
15	0.5	0.1	10.0	rbf	10.0	0.6185	0.7128	0.7429	1.7704	0.7187	2.0815
15	0.5	0.1	10.0	cos	na	0.6191	0.7129	0.7433	1.7695	0.7188	2.0812
50	0.05	1.0	100.0	rbf	10.0	0.6145	0.7813	0.6169	1.4765	0.5876	1.9383
15	1.0	0.1	10.0	rbf	10.0	0.6235	0.6945	0.6095	1.3233	0.5913	1.6228
15	0.5	1.0	100.0	rbf	10.0	0.6200	0.7359	0.7488	1.8066	0.7249	2.1277
15	0.05	0.1	100.0	cos	na	0.5878	0.7980	0.7415	1.7878	0.7131	2.1426
15	0.1	0.1	100.0	cos	na	0.5822	0.7999	0.7349	1.7726	0.7064	2.1319
15	0.5	0.1	100.0	rbf	10.0	0.6284	0.7124	0.7503	1.7862	0.7259	2.0931
15	0.5	0.1	100.0	cos	na	0.6323	0.7123	0.7514	1.7863	0.7273	2.0943
15	0.5	1.0	100.0	cos	na	0.6216	0.7348	0.7496	1.8090	0.7260	2.1289
15	1.0	0.1	100.0	cos	na	0.6389	0.7360	0.6312	1.4166	0.6108	1.7739
15	0.0	1.0	0.0	rbf	10.0	0.5901	0.7957	0.7473	1.7981	0.7186	2.1480
15	0.0	1.0	0.0	cos	na	0.5901	0.7957	0.7473	1.7981	0.7186	2.1480
15	0.05	1.0	0.0	rbf	10.0	0.5845	0.7985	0.7384	1.7789	0.7097	2.1380
15	0.05	1.0	0.0	cos	na	0.5845	0.7985	0.7384	1.7789	0.7097	2.1380
15	0.1	1.0	0.0	rbf	10.0	0.5796	0.7999	0.7323	1.7638	0.7043	2.1286
15	0.1	1.0	0.0	cos	na	0.5796	0.7999	0.7323	1.7638	0.7043	2.1286
15	0.5	1.0	0.0	rbf	10.0	0.6098	0.7322	0.7421	1.7841	0.7172	2.1119
15	0.5	1.0	0.0	cos	na	0.6098	0.7322	0.7421	1.7841	0.7172	2.1119
15	1.0	1.0	0.0	rbf	10.0	0.6005	0.6733	0.5862	1.2523	0.5680	1.5175
15	1.0	1.0	0.0	cos	na	0.6005	0.6733	0.5862	1.2523	0.5680	1.5175
15	1.0	1.0	100.0	rbf	10.0	0.6386	0.7329	0.6326	1.4127	0.6124	1.7569
15	0.0	1.0	1.0	rbf	10.0	0.5901	0.7957	0.7473	1.7981	0.7186	2.1480
15	0.0	1.0	1.0	cos	na	0.5901	0.7957	0.7473	1.7981	0.7186	2.1480
15	0.05	1.0	1.0	rbf	10.0	0.5845	0.7985	0.7385	1.7792	0.7097	2.1380
15	0.05	1.0	1.0	cos	na	0.5845	0.7985	0.7385	1.7792	0.7097	2.1380
15	0.1	1.0	1.0	rbf	10.0	0.5796	0.7999	0.7323	1.7638	0.7042	2.1286
15	0.1	1.0	1.0	cos	na	0.5796	0.7999	0.7323	1.7638	0.7042	2.1286
15	0.5	1.0	1.0	rbf	10.0	0.6108	0.7329	0.7421	1.7856	0.7174	2.1116
15	0.5	1.0	1.0	cos	na	0.6108	0.7329	0.7421	1.7856	0.7174	2.1116
15	1.0	1.0	1.0	rbf	10.0	0.6020	0.6785	0.5896	1.2596	0.5712	1.5342
15	1.0	1.0	1.0	cos	na	0.6023	0.6792	0.5900	1.2608	0.5714	1.5369
15	0.0	1.0	10.0	rbf	10.0	0.5880	0.7962	0.7462	1.7941	0.7172	2.1465
15	0.0	1.0	10.0	cos	na	0.5880	0.7962	0.7462	1.7947	0.7172	2.1468
15	0.05	1.0	10.0	cos	na	0.5845	0.7985	0.7387	1.7801	0.7098	2.1383
50	0.5	0.1	100.0	rbf	10.0	0.6432	0.7335	0.6580	1.5958	0.6337	2.0047
15	0.1	1.0	10.0	rbf	10.0	0.5798	0.7999	0.7327	1.7644	0.7045	2.1289
15	0.1	1.0	10.0	cos	na	0.5800	0.7999	0.7327	1.7644	0.7044	2.1292
15	0.5	1.0	10.0	rbf	10.0	0.6106	0.7352	0.7419	1.7896	0.7179	2.1170
15	0.5	1.0	10.0	cos	na	0.6109	0.7357	0.7421	1.7905	0.7178	2.1177
30	0.0	1.0	100.0	rbf	10.0	0.5845	0.7881	0.6515	1.6054	0.6263	2.0460
15	1.0	1.0	10.0	rbf	10.0	0.6224	0.6865	0.6063	1.3109	0.5885	1.6067
15	1.0	1.0	10.0	cos	na	0.6238	0.6877	0.6090	1.3222	0.5907	1.6162
15	0.0	1.0	100.0	rbf	10.0	0.5920	0.7961	0.7488	1.7996	0.7200	2.1517
15	0.0	1.0	100.0	cos	na	0.5984	0.7929	0.7540	1.8169	0.7258	2.1577
15	0.05	1.0	100.0	cos	na	0.5865	0.7985	0.7404	1.7841	0.7115	2.1413
15	0.1	1.0	100.0	cos	na	0.5822	0.7999	0.7351	1.7726	0.7065	2.1319
15	1.0	1.0	100.0	cos	na	0.6407	0.7313	0.6300	1.4185	0.6093	1.7650
30	0.0	0.1	0.0	rbf	10.0	0.5911	0.7832	0.6653	1.6312	0.6390	2.0515
30	0.0	0.1	0.0	cos	na	0.5911	0.7832	0.6653	1.6312	0.6390	2.0515
30	0.05	0.1	0.0	rbf	10.0	0.5089	0.8039	0.5307	1.2989	0.5091	1.8201
30	0.05	0.1	0.0	cos	na	0.5089	0.8039	0.5307	1.2989	0.5091	1.8201
30	0.1	0.1	0.0	rbf	10.0	0.5008	0.8042	0.5222	1.2727	0.5012	1.7888
30	0.1	0.1	0.0	cos	na	0.5008	0.8042	0.5222	1.2727	0.5012	1.7888
30	0.5	0.1	0.0	rbf	10.0	0.5857	0.7258	0.6478	1.5668	0.6217	1.9698
30	0.5	0.1	0.0	cos	na	0.5857	0.7258	0.6478	1.5668	0.6217	1.9698
30	1.0	0.1	0.0	rbf	10.0	0.5936	0.7056	0.5253	1.1392	0.5110	1.4506
30	1.0	0.1	0.0	cos	na	0.5936	0.7056	0.5253	1.1392	0.5110	1.4506
30	0.0	0.1	1.0	rbf	10.0	0.5898	0.7838	0.6629	1.6245	0.6370	2.0494
30	0.0	0.1	1.0	cos	na	0.5898	0.7838	0.6629	1.6245	0.6370	2.0494
30	0.05	0.1	1.0	rbf	10.0	0.5089	0.8039	0.5308	1.2989	0.5091	1.8210
30	0.05	0.1	1.0	cos	na	0.5089	0.8039	0.5308	1.2989	0.5091	1.8210
30	0.1	0.1	1.0	rbf	10.0	0.5007	0.8042	0.5222	1.2730	0.5012	1.7891
30	0.1	0.1	1.0	cos	na	0.5007	0.8042	0.5222	1.2730	0.5012	1.7891
30	0.5	0.1	1.0	rbf	10.0	0.5857	0.7258	0.6482	1.5677	0.6220	1.9698
30	0.5	0.1	1.0	cos	na	0.5858	0.7258	0.6479	1.5680	0.6219	1.9698
30	1.0	0.1	1.0	rbf	10.0	0.5981	0.7110	0.5370	1.1696	0.5212	1.4816
30	1.0	0.1	1.0	cos	na	0.5983	0.7120	0.5383	1.1726	0.5225	1.4837
30	0.0	0.1	10.0	rbf	10.0	0.5778	0.7881	0.6412	1.5823	0.6160	2.0288
30	0.0	0.1	10.0	cos	na	0.5774	0.7884	0.6401	1.5799	0.6145	2.0266
30	0.5	1.0	0.0	rbf	10.0	0.5727	0.7385	0.6278	1.5294	0.6035	1.9564
30	0.05	0.1	10.0	cos	na	0.5091	0.8039	0.5313	1.2998	0.5090	1.8229
30	0.1	0.1	10.0	rbf	10.0	0.5009	0.8045	0.5213	1.2685	0.5008	1.7834
30	0.1	0.1	10.0	cos	na	0.5009	0.8045	0.5214	1.2691	0.5009	1.7837
30	0.5	0.1	10.0	rbf	10.0	0.5889	0.7259	0.6515	1.5783	0.6255	1.9792
30	0.5	0.1	10.0	cos	na	0.5890	0.7259	0.6524	1.5823	0.6265	1.9804
30	1.0	0.1	10.0	rbf	10.0	0.6394	0.7337	0.6213	1.3844	0.5987	1.7055
30	1.0	0.1	10.0	cos	na	0.6413	0.7357	0.6286	1.4030	0.6066	1.7352
30	0.0	0.1	100.0	cos	na	0.6573	0.7248	0.7629	1.7666	0.7330	2.1004
30	0.05	0.1	100.0	rbf	10.0	0.5692	0.7908	0.6279	1.5583	0.6028	2.0148
30	0.05	0.1	100.0	cos	na	0.6056	0.7767	0.6914	1.6899	0.6637	2.0894
30	0.1	0.1	100.0	cos	na	0.5781	0.7860	0.6416	1.5905	0.6164	2.0370
30	0.5	0.1	100.0	rbf	10.0	0.6087	0.7262	0.6807	1.6603	0.6550	2.0360
30	0.5	0.1	100.0	cos	na	0.6106	0.7261	0.6847	1.6661	0.6597	2.0423
30	1.0	0.1	100.0	rbf	10.0	0.6676	0.7595	0.6758	1.5597	0.6513	1.8968
50	1.0	0.1	100.0	rbf	10.0	0.6790	0.7723	0.6890	1.6086	0.6643	1.9402
30	1.0	0.1	100.0	cos	na	0.6638	0.7599	0.6724	1.5609	0.6474	1.9026
30	0.0	1.0	0.0	rbf	10.0	0.5231	0.8021	0.5521	1.3585	0.5282	1.8727
30	0.0	1.0	0.0	cos	na	0.5231	0.8021	0.5521	1.3585	0.5282	1.8727
30	0.05	1.0	0.0	rbf	10.0	0.5089	0.8039	0.5308	1.2989	0.5091	1.8204
30	0.05	1.0	0.0	cos	na	0.5089	0.8039	0.5308	1.2989	0.5091	1.8204
30	0.1	1.0	0.0	rbf	10.0	0.5001	0.8045	0.5209	1.2676	0.5003	1.7816
30	0.1	1.0	0.0	cos	na	0.5001	0.8045	0.5209	1.2676	0.5003	1.7816
30	0.5	1.0	0.0	cos	na	0.5727	0.7385	0.6278	1.5294	0.6035	1.9564
30	1.0	1.0	0.0	rbf	10.0	0.5950	0.7041	0.5277	1.1423	0.5129	1.4485
30	1.0	1.0	0.0	cos	na	0.5950	0.7041	0.5277	1.1423	0.5129	1.4485
30	0.0	1.0	1.0	rbf	10.0	0.5200	0.8027	0.5476	1.3455	0.5242	1.8630
30	0.0	1.0	1.0	cos	na	0.5200	0.8027	0.5476	1.3455	0.5242	1.8630
30	0.05	1.0	1.0	rbf	10.0	0.5089	0.8039	0.5308	1.2989	0.5091	1.8210
30	0.05	1.0	1.0	cos	na	0.5089	0.8039	0.5308	1.2989	0.5090	1.8213
30	0.1	1.0	1.0	rbf	10.0	0.5001	0.8045	0.5209	1.2676	0.5003	1.7819
30	0.1	1.0	1.0	cos	na	0.5001	0.8045	0.5210	1.2676	0.5004	1.7819
30	0.5	1.0	1.0	rbf	10.0	0.5724	0.7389	0.6272	1.5288	0.6027	1.9579
30	0.5	1.0	1.0	cos	na	0.5724	0.7389	0.6272	1.5288	0.6027	1.9582
30	1.0	1.0	1.0	rbf	10.0	0.5993	0.7109	0.5358	1.1626	0.5204	1.4743
30	1.0	1.0	1.0	cos	na	0.5987	0.7114	0.5375	1.1681	0.5216	1.4779
30	0.0	1.0	10.0	rbf	10.0	0.5192	0.8030	0.5457	1.3421	0.5225	1.8612
30	0.0	1.0	10.0	cos	na	0.5192	0.8030	0.5458	1.3421	0.5226	1.8615
30	0.05	1.0	10.0	rbf	10.0	0.5091	0.8039	0.5313	1.2998	0.5089	1.8226
30	0.05	1.0	10.0	cos	na	0.5090	0.8039	0.5314	1.3001	0.5091	1.8229
30	0.1	1.0	10.0	rbf	10.0	0.5009	0.8045	0.5213	1.2685	0.5008	1.7834
30	0.1	1.0	10.0	cos	na	0.5011	0.8045	0.5214	1.2694	0.5008	1.7840
30	0.5	1.0	10.0	rbf	10.0	0.5682	0.7430	0.6227	1.5231	0.5983	1.9594
30	0.5	1.0	10.0	cos	na	0.5690	0.7432	0.6236	1.5237	0.5986	1.9610
30	1.0	1.0	10.0	rbf	10.0	0.6390	0.7244	0.6203	1.3729	0.5980	1.6869
30	1.0	1.0	10.0	cos	na	0.6401	0.7262	0.6268	1.3960	0.6054	1.7219
50	0.1	0.1	1.0	rbf	10.0	0.5308	0.7961	0.4226	1.0181	0.4151	1.5481
30	0.0	1.0	100.0	cos	na	0.6092	0.7754	0.7060	1.7076	0.6769	2.1009
30	0.05	1.0	100.0	rbf	10.0	0.5169	0.8033	0.5456	1.3427	0.5226	1.8584
30	0.05	1.0	100.0	cos	na	0.5515	0.7955	0.6002	1.5039	0.5765	1.9795
30	0.1	1.0	100.0	rbf	10.0	0.5051	0.8047	0.5274	1.2905	0.5053	1.8087
30	0.1	1.0	100.0	cos	na	0.5271	0.8005	0.5614	1.3801	0.5378	1.8955
30	0.5	1.0	100.0	rbf	10.0	0.5888	0.7441	0.6471	1.5893	0.6215	2.0199
30	0.5	1.0	100.0	cos	na	0.5988	0.7403	0.6594	1.6184	0.6330	2.0332
30	1.0	1.0	100.0	cos	na	0.6663	0.7585	0.6751	1.5615	0.6514	1.8925
50	0.0	0.1	0.0	rbf	10.0	0.6278	0.7701	0.6664	1.5657	0.6345	1.9903
50	0.0	0.1	0.0	cos	na	0.6278	0.7701	0.6664	1.5657	0.6345	1.9903
50	0.05	0.1	0.0	rbf	10.0	0.5386	0.7958	0.4335	1.0524	0.4260	1.5952
50	0.05	0.1	0.0	cos	na	0.5386	0.7958	0.4335	1.0524	0.4260	1.5952
50	0.1	0.1	0.0	rbf	10.0	0.5314	0.7959	0.4240	1.0226	0.4161	1.5541
50	0.1	0.1	0.0	cos	na	0.5314	0.7959	0.4240	1.0226	0.4161	1.5541
50	0.5	0.1	0.0	rbf	10.0	0.6220	0.7306	0.6041	1.4655	0.5828	1.8925
50	0.5	0.1	0.0	cos	na	0.6220	0.7306	0.6041	1.4655	0.5828	1.8925
50	1.0	0.1	0.0	rbf	10.0	0.6281	0.7063	0.5123	1.0335	0.5009	1.2869
50	1.0	0.1	0.0	cos	na	0.6281	0.7063	0.5123	1.0335	0.5009	1.2869
50	0.0	0.1	1.0	rbf	10.0	0.6208	0.7749	0.6433	1.5113	0.6105	1.9616
50	0.0	0.1	1.0	cos	na	0.6208	0.7749	0.6434	1.5113	0.6105	1.9616
50	0.05	0.1	1.0	rbf	10.0	0.5388	0.7958	0.4337	1.0530	0.4261	1.5955
50	0.05	0.1	1.0	cos	na	0.5388	0.7958	0.4337	1.0533	0.4262	1.5958
50	0.1	0.1	1.0	cos	na	0.5308	0.7961	0.4226	1.0181	0.4152	1.5481
50	0.5	0.1	1.0	rbf	10.0	0.6223	0.7307	0.6043	1.4673	0.5832	1.8940
50	0.5	0.1	1.0	cos	na	0.6223	0.7307	0.6045	1.4676	0.5834	1.8940
50	1.0	0.1	1.0	rbf	10.0	0.6307	0.7141	0.5276	1.0661	0.5141	1.3258
50	1.0	0.1	1.0	cos	na	0.6314	0.7150	0.5298	1.0715	0.5158	1.3315
50	0.0	0.1	10.0	rbf	10.0	0.6018	0.7824	0.5988	1.4373	0.5698	1.9040
50	0.0	0.1	10.0	cos	na	0.6006	0.7834	0.5894	1.4240	0.5611	1.8928
50	0.05	0.1	10.0	rbf	10.0	0.5254	0.7972	0.4171	1.0009	0.4101	1.5337
50	0.05	0.1	10.0	cos	na	0.5238	0.7974	0.4152	0.9933	0.4086	1.5245
50	0.1	0.1	10.0	rbf	10.0	0.5241	0.7974	0.4061	0.9632	0.4000	1.4900
50	0.1	0.1	10.0	cos	na	0.5227	0.7975	0.4044	0.9589	0.3990	1.4845
50	0.5	0.1	10.0	rbf	10.0	0.6252	0.7312	0.6101	1.4819	0.5880	1.9089
50	0.5	0.1	10.0	cos	na	0.6252	0.7312	0.6109	1.4843	0.5884	1.9116
50	1.0	0.1	10.0	rbf	10.0	0.6642	0.7475	0.6414	1.3838	0.6174	1.6859
50	1.0	0.1	10.0	cos	na	0.6653	0.7504	0.6497	1.4196	0.6265	1.7245
50	0.0	0.1	100.0	rbf	10.0	0.6601	0.7141	0.7492	1.6859	0.7172	2.0358
50	0.0	0.1	100.0	cos	na	0.6584	0.6984	0.7464	1.6339	0.7132	1.9726
50	0.05	0.1	100.0	rbf	10.0	0.6578	0.7467	0.7285	1.7107	0.6977	2.0879
50	0.05	0.1	100.0	cos	na	0.6662	0.7148	0.7531	1.7132	0.7224	2.0609
50	0.1	0.1	100.0	rbf	10.0	0.6685	0.7271	0.7455	1.7240	0.7155	2.0803
50	0.1	0.1	100.0	cos	na	0.6729	0.7074	0.7570	1.7198	0.7267	2.0591
50	0.5	0.1	100.0	cos	na	0.6460	0.7336	0.6655	1.6110	0.6416	2.0144
50	0.05	1.0	10.0	rbf	10.0	0.5211	0.7980	0.4035	0.9596	0.3980	1.4884
50	1.0	0.1	100.0	cos	na	0.6794	0.7702	0.6873	1.6122	0.6637	1.9414
50	0.0	1.0	0.0	rbf	10.0	0.5569	0.7940	0.4732	1.1613	0.4597	1.6874
50	0.0	1.0	0.0	cos	na	0.5569	0.7940	0.4732	1.1613	0.4597	1.6874
50	0.05	1.0	0.0	rbf	10.0	0.5222	0.7978	0.4058	0.9648	0.4001	1.4907
50	0.05	1.0	0.0	cos	na	0.5222	0.7978	0.4058	0.9648	0.4001	1.4907
50	0.1	1.0	0.0	rbf	10.0	0.5209	0.7979	0.3966	0.9326	0.3917	1.4509
50	0.1	1.0	0.0	cos	na	0.5209	0.7979	0.3966	0.9326	0.3917	1.4509
50	0.5	1.0	0.0	rbf	10.0	0.6153	0.7397	0.5787	1.4175	0.5583	1.8679
50	0.5	1.0	0.0	cos	na	0.6153	0.7397	0.5787	1.4175	0.5583	1.8679
50	1.0	1.0	0.0	rbf	10.0	0.6275	0.7057	0.5147	1.0345	0.5035	1.2838
50	1.0	1.0	0.0	cos	na	0.6275	0.7057	0.5147	1.0345	0.5035	1.2838
50	0.0	1.0	1.0	rbf	10.0	0.5569	0.7940	0.4735	1.1619	0.4600	1.6877
50	0.0	1.0	1.0	cos	na	0.5569	0.7940	0.4735	1.1622	0.4600	1.6880
50	0.05	1.0	1.0	rbf	10.0	0.5222	0.7978	0.4058	0.9648	0.4001	1.4913
50	0.0	1.0	100.0	rbf	10.0	0.6442	0.7627	0.7096	1.6505	0.6756	2.0533
50	0.05	1.0	1.0	cos	na	0.5222	0.7978	0.4058	0.9648	0.4001	1.4913
50	0.1	1.0	1.0	rbf	10.0	0.5209	0.7979	0.3966	0.9329	0.3916	1.4509
50	0.1	1.0	1.0	cos	na	0.5209	0.7979	0.3966	0.9329	0.3917	1.4509
50	0.5	1.0	1.0	rbf	10.0	0.6149	0.7401	0.5783	1.4144	0.5579	1.8676
50	0.5	1.0	1.0	cos	na	0.6149	0.7406	0.5767	1.4114	0.5559	1.8649
50	1.0	1.0	1.0	rbf	10.0	0.6307	0.7126	0.5249	1.0591	0.5120	1.3194
50	1.0	1.0	1.0	cos	na	0.6317	0.7133	0.5266	1.0630	0.5137	1.3221
50	0.0	1.0	10.0	rbf	10.0	0.5351	0.7964	0.4378	1.0570	0.4280	1.6037
50	0.0	1.0	10.0	cos	na	0.5346	0.7966	0.4354	1.0519	0.4262	1.5956
50	0.05	1.0	10.0	cos	na	0.5211	0.7980	0.4036	0.9599	0.3979	1.4888
50	0.1	1.0	10.0	rbf	10.0	0.5200	0.7981	0.3958	0.9301	0.3907	1.4472
50	0.1	1.0	10.0	cos	na	0.5200	0.7981	0.3959	0.9311	0.3909	1.4481
50	0.5	1.0	10.0	rbf	10.0	0.6109	0.7467	0.5668	1.3837	0.5446	1.8561
50	0.5	1.0	10.0	cos	na	0.6092	0.7479	0.5651	1.3755	0.5420	1.8549
50	1.0	1.0	10.0	rbf	10.0	0.6619	0.7380	0.6394	1.3768	0.6153	1.6674
50	1.0	1.0	10.0	cos	na	0.6641	0.7408	0.6491	1.4030	0.6255	1.7029
50	0.0	1.0	100.0	cos	na	0.6544	0.7447	0.7396	1.7168	0.7085	2.0879
50	0.05	1.0	100.0	cos	na	0.6454	0.7605	0.7060	1.6554	0.6730	2.0651
50	0.1	1.0	100.0	rbf	10.0	0.6081	0.7809	0.6014	1.4581	0.5726	1.9314
50	0.1	1.0	100.0	cos	na	0.6487	0.7571	0.7001	1.6642	0.6700	2.0694
50	0.5	1.0	100.0	cos	na	0.6423	0.7396	0.6488	1.5894	0.6251	2.0004
50	1.0	1.0	100.0	rbf	10.0	0.6804	0.7692	0.6880	1.6031	0.6633	1.9323
50	1.0	1.0	100.0	cos	na	0.6804	0.7702	0.6864	1.6064	0.6633	1.9379


==> plot/results_5percent.txt <==
d	alpha	beta	gamma	usim	sigma	ci_rel	ci	ap@5	hit@5	ap@10 hit@10
15	0.0	0.1	100.0	rbf	10.0	0.6378	0.7916	0.8497	2.9601	0.8017	4.0067
10	1.0	0.1	100.0	rbf	10.0	0.6541	0.7054	0.7258	2.1775	0.6742	2.9793
5	0.0	0.1	0.0	rbf	10.0	0.6650	0.7688	0.8421	2.8580	0.7890	3.8968
10	0.0	0.1	100.0	rbf	10.0	0.6593	0.7854	0.8538	2.9529	0.8044	3.9774
5	0.0	0.1	0.0	cos	na	0.6650	0.7688	0.8421	2.8580	0.7890	3.8968
5	0.1	0.1	0.0	cos	na	0.6652	0.7726	0.8433	2.8673	0.7899	3.9006
5	0.05	0.1	0.0	rbf	10.0	0.6652	0.7707	0.8425	2.8628	0.7893	3.8996
10	0.05	1.0	100.0	rbf	10.0	0.6598	0.7873	0.8531	2.9547	0.8041	3.9802
5	0.05	0.1	0.0	cos	na	0.6652	0.7707	0.8425	2.8628	0.7893	3.8996
5	0.05	1.0	0.0	cos	na	0.6652	0.7707	0.8425	2.8628	0.7893	3.8996
5	0.1	0.1	0.0	rbf	10.0	0.6652	0.7726	0.8433	2.8673	0.7899	3.9006
5	0.5	0.1	0.0	rbf	10.0	0.6684	0.7895	0.8449	2.8804	0.7918	3.9229
5	0.5	0.1	0.0	cos	na	0.6684	0.7895	0.8449	2.8804	0.7918	3.9229
5	1.0	0.1	100.0	cos	na	0.6752	0.7266	0.7366	2.2267	0.6813	3.1246
5	0.0	1.0	0.0	rbf	10.0	0.6650	0.7688	0.8421	2.8580	0.7890	3.8968
5	1.0	0.1	0.0	rbf	10.0	0.6677	0.6958	0.6888	2.0800	0.6377	2.9807
50	0.1	0.1	100.0	rbf	10.0	0.5609	0.8027	0.7193	2.4087	0.6655	3.5865
5	1.0	0.1	0.0	cos	na	0.6677	0.6958	0.6888	2.0800	0.6377	2.9807
5	0.1	1.0	0.0	rbf	10.0	0.6652	0.7726	0.8433	2.8673	0.7899	3.9006
5	0.0	0.1	1.0	rbf	10.0	0.6650	0.7688	0.8421	2.8580	0.7890	3.8968
5	0.0	0.1	1.0	cos	na	0.6650	0.7688	0.8421	2.8580	0.7890	3.8968
5	0.05	0.1	1.0	rbf	10.0	0.6652	0.7707	0.8425	2.8626	0.7893	3.8998
10	0.05	0.1	10.0	rbf	10.0	0.6598	0.7875	0.8528	2.9582	0.8040	3.9827
5	0.05	0.1	1.0	cos	na	0.6652	0.7707	0.8425	2.8626	0.7893	3.8998
5	0.1	0.1	1.0	rbf	10.0	0.6652	0.7726	0.8434	2.8671	0.7899	3.9006
5	0.1	0.1	1.0	cos	na	0.6652	0.7726	0.8434	2.8671	0.7899	3.9006
10	0.05	1.0	10.0	rbf	10.0	0.6598	0.7875	0.8528	2.9582	0.8040	3.9827
5	0.5	0.1	1.0	rbf	10.0	0.6685	0.7895	0.8449	2.8801	0.7918	3.9231
5	0.1	1.0	0.0	cos	na	0.6652	0.7726	0.8433	2.8673	0.7899	3.9006
5	0.5	0.1	1.0	cos	na	0.6685	0.7895	0.8449	2.8801	0.7918	3.9231
5	0.5	1.0	0.0	rbf	10.0	0.6684	0.7895	0.8449	2.8804	0.7918	3.9231
5	1.0	0.1	1.0	rbf	10.0	0.6687	0.6973	0.6919	2.0893	0.6406	2.9930
5	1.0	0.1	1.0	cos	na	0.6681	0.6975	0.6920	2.0910	0.6409	2.9945
5	0.0	0.1	10.0	rbf	10.0	0.6650	0.7688	0.8421	2.8578	0.7891	3.8965
5	0.5	1.0	0.0	cos	na	0.6684	0.7895	0.8449	2.8804	0.7918	3.9231
5	0.0	0.1	10.0	cos	na	0.6650	0.7688	0.8420	2.8578	0.7890	3.8965
5	0.0	1.0	0.0	cos	na	0.6650	0.7688	0.8421	2.8580	0.7890	3.8968
5	0.05	1.0	0.0	rbf	10.0	0.6652	0.7707	0.8425	2.8628	0.7893	3.8996
5	0.05	0.1	10.0	rbf	10.0	0.6651	0.7707	0.8425	2.8616	0.7892	3.8996
5	0.05	0.1	10.0	cos	na	0.6651	0.7707	0.8425	2.8613	0.7892	3.8998
5	0.1	0.1	10.0	rbf	10.0	0.6652	0.7726	0.8433	2.8668	0.7899	3.9006
5	0.1	0.1	10.0	cos	na	0.6652	0.7726	0.8432	2.8668	0.7898	3.9006
5	1.0	1.0	0.0	rbf	10.0	0.6683	0.6952	0.6929	2.0915	0.6420	2.9847
5	0.5	0.1	10.0	rbf	10.0	0.6685	0.7895	0.8449	2.8801	0.7918	3.9231
5	0.5	0.1	10.0	cos	na	0.6685	0.7895	0.8449	2.8799	0.7918	3.9231
5	1.0	0.1	10.0	rbf	10.0	0.6690	0.7030	0.7019	2.1272	0.6507	3.0245
5	1.0	0.1	10.0	cos	na	0.6692	0.7036	0.7027	2.1289	0.6513	3.0291
10	0.1	1.0	100.0	rbf	10.0	0.6607	0.7891	0.8531	2.9582	0.8045	3.9817
5	0.0	0.1	100.0	rbf	10.0	0.6647	0.7686	0.8417	2.8568	0.7887	3.8960
5	1.0	1.0	0.0	cos	na	0.6683	0.6952	0.6929	2.0915	0.6420	2.9847
5	0.0	0.1	100.0	cos	na	0.6647	0.7685	0.8414	2.8573	0.7887	3.8960
5	0.05	0.1	100.0	rbf	10.0	0.6654	0.7705	0.8425	2.8595	0.7891	3.8991
10	0.1	0.1	100.0	rbf	10.0	0.6607	0.7891	0.8531	2.9582	0.8045	3.9819
5	0.05	0.1	100.0	cos	na	0.6654	0.7704	0.8421	2.8598	0.7889	3.8998
5	0.05	1.0	100.0	rbf	10.0	0.6654	0.7705	0.8425	2.8595	0.7891	3.8991
5	0.1	0.1	100.0	rbf	10.0	0.6653	0.7724	0.8426	2.8650	0.7892	3.9018
5	0.1	0.1	100.0	cos	na	0.6653	0.7724	0.8424	2.8643	0.7891	3.9018
10	0.05	0.1	100.0	rbf	10.0	0.6598	0.7873	0.8531	2.9547	0.8041	3.9802
5	0.5	0.1	100.0	rbf	10.0	0.6685	0.7895	0.8452	2.8789	0.7919	3.9206
5	0.5	0.1	100.0	cos	na	0.6686	0.7895	0.8452	2.8791	0.7918	3.9204
30	0.1	0.1	100.0	rbf	10.0	0.5641	0.8029	0.7829	2.7415	0.7346	3.8785
5	1.0	0.1	100.0	rbf	10.0	0.6747	0.7223	0.7325	2.2131	0.6764	3.1070
15	0.05	0.1	100.0	rbf	10.0	0.6365	0.7932	0.8488	2.9599	0.8015	4.0060
5	0.0	1.0	1.0	rbf	10.0	0.6650	0.7688	0.8421	2.8580	0.7890	3.8968
5	0.0	1.0	1.0	cos	na	0.6650	0.7688	0.8421	2.8580	0.7890	3.8968
5	0.05	1.0	1.0	rbf	10.0	0.6652	0.7707	0.8426	2.8623	0.7893	3.8998
5	0.05	1.0	1.0	cos	na	0.6652	0.7707	0.8426	2.8623	0.7893	3.8998
5	0.1	1.0	1.0	rbf	10.0	0.6652	0.7726	0.8434	2.8671	0.7899	3.9006
5	0.1	1.0	1.0	cos	na	0.6652	0.7726	0.8434	2.8671	0.7899	3.9006
5	0.5	1.0	1.0	rbf	10.0	0.6685	0.7895	0.8449	2.8801	0.7918	3.9231
5	0.5	1.0	1.0	cos	na	0.6685	0.7895	0.8449	2.8801	0.7918	3.9231
5	1.0	1.0	1.0	rbf	10.0	0.6688	0.6962	0.6944	2.1011	0.6438	2.9917
5	1.0	1.0	1.0	cos	na	0.6688	0.6963	0.6948	2.1013	0.6441	2.9907
5	0.0	1.0	10.0	rbf	10.0	0.6650	0.7688	0.8421	2.8578	0.7891	3.8965
5	0.0	1.0	10.0	cos	na	0.6650	0.7688	0.8420	2.8578	0.7890	3.8965
5	0.05	1.0	10.0	rbf	10.0	0.6651	0.7707	0.8425	2.8613	0.7892	3.8996
5	0.05	1.0	10.0	cos	na	0.6651	0.7707	0.8425	2.8613	0.7891	3.8998
5	0.1	1.0	10.0	rbf	10.0	0.6652	0.7726	0.8433	2.8668	0.7899	3.9006
5	0.1	1.0	10.0	cos	na	0.6652	0.7726	0.8432	2.8668	0.7898	3.9008
5	0.5	1.0	10.0	rbf	10.0	0.6685	0.7895	0.8449	2.8799	0.7918	3.9231
5	0.5	1.0	10.0	cos	na	0.6686	0.7895	0.8449	2.8799	0.7918	3.9231
5	1.0	1.0	10.0	rbf	10.0	0.6691	0.7018	0.7044	2.1334	0.6525	3.0255
5	1.0	1.0	10.0	cos	na	0.6690	0.7024	0.7052	2.1337	0.6536	3.0265
5	0.0	1.0	100.0	rbf	10.0	0.6647	0.7686	0.8417	2.8568	0.7887	3.8960
5	0.0	1.0	100.0	cos	na	0.6647	0.7685	0.8414	2.8573	0.7887	3.8960
5	0.05	1.0	100.0	cos	na	0.6654	0.7704	0.8421	2.8598	0.7889	3.8998
5	0.1	1.0	100.0	rbf	10.0	0.6653	0.7724	0.8426	2.8650	0.7892	3.9018
5	0.1	1.0	100.0	cos	na	0.6653	0.7724	0.8425	2.8643	0.7891	3.9018
5	0.5	1.0	100.0	rbf	10.0	0.6685	0.7895	0.8452	2.8789	0.7919	3.9204
5	0.5	1.0	100.0	cos	na	0.6685	0.7895	0.8452	2.8789	0.7918	3.9204
5	1.0	1.0	100.0	rbf	10.0	0.6751	0.7204	0.7331	2.2116	0.6775	3.1012
5	1.0	1.0	100.0	cos	na	0.6750	0.7250	0.7368	2.2314	0.6818	3.1203
10	0.0	0.1	0.0	rbf	10.0	0.6593	0.7857	0.8536	2.9544	0.8045	3.9779
10	0.0	0.1	0.0	cos	na	0.6593	0.7857	0.8536	2.9544	0.8045	3.9779
10	0.05	0.1	0.0	rbf	10.0	0.6596	0.7875	0.8528	2.9584	0.8040	3.9827
10	0.05	0.1	0.0	cos	na	0.6596	0.7875	0.8528	2.9584	0.8040	3.9827
10	0.1	0.1	0.0	rbf	10.0	0.6606	0.7893	0.8537	2.9599	0.8053	3.9807
10	0.1	0.1	0.0	cos	na	0.6606	0.7893	0.8537	2.9599	0.8053	3.9807
10	0.5	0.1	0.0	rbf	10.0	0.6582	0.8038	0.8553	2.9647	0.8061	3.9852
10	0.5	0.1	0.0	cos	na	0.6582	0.8038	0.8553	2.9647	0.8061	3.9852
10	1.0	0.1	0.0	rbf	10.0	0.6368	0.6405	0.6646	1.9177	0.6201	2.6628
10	1.0	0.1	0.0	cos	na	0.6368	0.6405	0.6646	1.9177	0.6201	2.6628
10	0.0	0.1	1.0	rbf	10.0	0.6593	0.7857	0.8537	2.9541	0.8045	3.9777
10	0.0	0.1	1.0	cos	na	0.6593	0.7857	0.8537	2.9541	0.8045	3.9777
10	0.05	0.1	1.0	rbf	10.0	0.6595	0.7875	0.8528	2.9584	0.8040	3.9827
10	0.05	0.1	1.0	cos	na	0.6595	0.7875	0.8528	2.9584	0.8040	3.9827
10	0.1	0.1	1.0	rbf	10.0	0.6606	0.7893	0.8537	2.9599	0.8053	3.9804
10	0.1	0.1	1.0	cos	na	0.6606	0.7893	0.8537	2.9599	0.8053	3.9804
10	0.5	0.1	1.0	rbf	10.0	0.6582	0.8038	0.8553	2.9647	0.8061	3.9852
10	0.5	0.1	1.0	cos	na	0.6582	0.8038	0.8553	2.9647	0.8061	3.9852
10	1.0	0.1	1.0	rbf	10.0	0.6370	0.6441	0.6683	1.9388	0.6229	2.6848
10	1.0	0.1	1.0	cos	na	0.6371	0.6442	0.6684	1.9385	0.6232	2.6856
10	0.0	0.1	10.0	rbf	10.0	0.6595	0.7857	0.8537	2.9544	0.8045	3.9774
10	0.0	0.1	10.0	cos	na	0.6595	0.7857	0.8537	2.9544	0.8045	3.9774
10	0.05	0.1	10.0	cos	na	0.6598	0.7875	0.8529	2.9577	0.8040	3.9824
10	0.1	0.1	10.0	rbf	10.0	0.6607	0.7893	0.8536	2.9599	0.8052	3.9809
10	0.1	0.1	10.0	cos	na	0.6607	0.7893	0.8536	2.9599	0.8052	3.9809
10	0.5	0.1	10.0	rbf	10.0	0.6581	0.8038	0.8552	2.9647	0.8061	3.9852
10	0.5	0.1	10.0	cos	na	0.6581	0.8038	0.8552	2.9647	0.8061	3.9852
10	1.0	0.1	10.0	rbf	10.0	0.6405	0.6570	0.6842	2.0012	0.6367	2.7542
10	1.0	0.1	10.0	cos	na	0.6404	0.6569	0.6852	1.9937	0.6374	2.7520
10	0.0	0.1	100.0	cos	na	0.6591	0.7854	0.8537	2.9526	0.8043	3.9767
10	0.05	0.1	100.0	cos	na	0.6597	0.7872	0.8531	2.9552	0.8042	3.9802
10	0.05	1.0	10.0	cos	na	0.6598	0.7875	0.8529	2.9577	0.8040	3.9822
10	0.1	0.1	100.0	cos	na	0.6607	0.7890	0.8530	2.9582	0.8044	3.9817
10	0.5	0.1	100.0	rbf	10.0	0.6584	0.8037	0.8551	2.9652	0.8060	3.9854
10	0.5	0.1	100.0	cos	na	0.6583	0.8037	0.8550	2.9649	0.8060	3.9859
10	1.0	0.1	100.0	cos	na	0.6552	0.7083	0.7261	2.1877	0.6746	2.9914
10	0.0	1.0	0.0	rbf	10.0	0.6593	0.7857	0.8537	2.9541	0.8045	3.9779
10	0.0	1.0	0.0	cos	na	0.6593	0.7857	0.8537	2.9541	0.8045	3.9779
10	0.05	1.0	0.0	rbf	10.0	0.6595	0.7875	0.8528	2.9584	0.8040	3.9827
10	0.05	1.0	0.0	cos	na	0.6595	0.7875	0.8528	2.9584	0.8040	3.9827
10	0.1	1.0	0.0	rbf	10.0	0.6606	0.7893	0.8537	2.9599	0.8053	3.9804
10	0.1	1.0	10.0	cos	na	0.6607	0.7893	0.8536	2.9599	0.8052	3.9809
10	0.1	1.0	0.0	cos	na	0.6606	0.7893	0.8537	2.9599	0.8053	3.9804
10	0.5	1.0	0.0	rbf	10.0	0.6582	0.8038	0.8553	2.9647	0.8061	3.9852
10	0.5	1.0	0.0	cos	na	0.6582	0.8038	0.8553	2.9647	0.8061	3.9852
10	1.0	1.0	0.0	rbf	10.0	0.6370	0.6377	0.6683	1.9288	0.6236	2.6688
15	0.5	0.1	100.0	rbf	10.0	0.6141	0.8076	0.8379	2.8969	0.7889	3.9563
10	1.0	1.0	0.0	cos	na	0.6370	0.6377	0.6683	1.9288	0.6236	2.6688
10	0.0	1.0	1.0	rbf	10.0	0.6593	0.7857	0.8537	2.9541	0.8045	3.9777
10	0.0	1.0	1.0	cos	na	0.6593	0.7857	0.8537	2.9541	0.8045	3.9777
10	0.05	1.0	1.0	rbf	10.0	0.6595	0.7875	0.8528	2.9584	0.8040	3.9827
10	0.05	1.0	1.0	cos	na	0.6595	0.7875	0.8528	2.9584	0.8040	3.9827
10	0.1	1.0	1.0	rbf	10.0	0.6606	0.7893	0.8537	2.9599	0.8053	3.9804
15	0.05	0.1	10.0	rbf	10.0	0.6359	0.7934	0.8487	2.9564	0.8009	4.0062
10	0.1	1.0	1.0	cos	na	0.6606	0.7893	0.8537	2.9599	0.8053	3.9804
50	0.05	1.0	100.0	rbf	10.0	0.5660	0.8022	0.7289	2.4508	0.6749	3.6296
10	0.5	1.0	1.0	rbf	10.0	0.6582	0.8038	0.8553	2.9647	0.8061	3.9852
10	0.0	1.0	100.0	rbf	10.0	0.6593	0.7854	0.8538	2.9529	0.8044	3.9774
10	0.5	1.0	1.0	cos	na	0.6582	0.8038	0.8553	2.9647	0.8061	3.9852
10	1.0	1.0	1.0	rbf	10.0	0.6364	0.6413	0.6718	1.9516	0.6269	2.6866
10	1.0	1.0	1.0	cos	na	0.6364	0.6416	0.6722	1.9533	0.6273	2.6883
10	0.0	1.0	10.0	rbf	10.0	0.6595	0.7857	0.8537	2.9544	0.8045	3.9774
10	0.5	1.0	100.0	rbf	10.0	0.6584	0.8037	0.8551	2.9652	0.8060	3.9857
10	0.0	1.0	10.0	cos	na	0.6595	0.7857	0.8537	2.9544	0.8046	3.9774
10	0.1	1.0	10.0	rbf	10.0	0.6607	0.7893	0.8536	2.9599	0.8052	3.9809
10	0.5	1.0	10.0	rbf	10.0	0.6581	0.8038	0.8552	2.9647	0.8061	3.9852
10	0.5	1.0	10.0	cos	na	0.6581	0.8038	0.8552	2.9647	0.8061	3.9852
10	1.0	1.0	10.0	rbf	10.0	0.6400	0.6546	0.6880	2.0057	0.6401	2.7560
10	1.0	1.0	10.0	cos	na	0.6401	0.6560	0.6901	2.0138	0.6418	2.7683
15	1.0	0.1	10.0	rbf	10.0	0.6076	0.6305	0.6848	1.9552	0.6382	2.6685
10	0.0	1.0	100.0	cos	na	0.6591	0.7854	0.8537	2.9526	0.8043	3.9767
10	0.05	1.0	100.0	cos	na	0.6597	0.7872	0.8531	2.9552	0.8042	3.9802
15	1.0	0.1	10.0	cos	na	0.6082	0.6314	0.6851	1.9612	0.6392	2.6713
10	0.1	1.0	100.0	cos	na	0.6607	0.7890	0.8530	2.9582	0.8044	3.9814
10	0.5	1.0	100.0	cos	na	0.6583	0.8037	0.8550	2.9649	0.8060	3.9859
10	1.0	1.0	100.0	rbf	10.0	0.6540	0.7020	0.7258	2.1735	0.6748	2.9665
10	1.0	1.0	100.0	cos	na	0.6564	0.7099	0.7306	2.1938	0.6783	3.0009
15	0.0	0.1	0.0	rbf	10.0	0.6376	0.7913	0.8496	2.9611	0.8023	4.0040
15	0.0	0.1	0.0	cos	na	0.6376	0.7913	0.8496	2.9611	0.8023	4.0040
15	0.05	0.1	0.0	rbf	10.0	0.6359	0.7934	0.8487	2.9559	0.8008	4.0062
15	0.05	0.1	0.0	cos	na	0.6359	0.7934	0.8487	2.9559	0.8008	4.0062
15	0.1	0.1	0.0	rbf	10.0	0.6352	0.7951	0.8477	2.9511	0.7999	4.0070
15	0.1	0.1	0.0	cos	na	0.6352	0.7951	0.8477	2.9511	0.7999	4.0070
15	0.5	0.1	0.0	rbf	10.0	0.6131	0.8076	0.8383	2.8927	0.7887	3.9521
15	0.5	0.1	0.0	cos	na	0.6131	0.8076	0.8383	2.8927	0.7887	3.9521
15	1.0	0.1	0.0	rbf	10.0	0.5972	0.6029	0.6704	1.8687	0.6261	2.5443
15	0.0	0.1	100.0	cos	na	0.6382	0.7910	0.8499	2.9624	0.8021	4.0072
15	1.0	0.1	0.0	cos	na	0.5972	0.6029	0.6704	1.8687	0.6261	2.5443
15	0.0	0.1	1.0	rbf	10.0	0.6376	0.7913	0.8496	2.9611	0.8023	4.0040
15	0.0	0.1	1.0	cos	na	0.6376	0.7913	0.8496	2.9611	0.8023	4.0040
15	0.05	0.1	1.0	rbf	10.0	0.6358	0.7934	0.8487	2.9559	0.8008	4.0062
15	0.05	0.1	1.0	cos	na	0.6358	0.7934	0.8487	2.9559	0.8008	4.0062
15	0.1	0.1	1.0	rbf	10.0	0.6352	0.7950	0.8477	2.9511	0.7999	4.0070
15	0.1	0.1	1.0	cos	na	0.6352	0.7950	0.8477	2.9511	0.7999	4.0070
15	0.5	0.1	1.0	rbf	10.0	0.6131	0.8076	0.8382	2.8927	0.7886	3.9521
15	0.5	0.1	1.0	cos	na	0.6131	0.8076	0.8382	2.8927	0.7886	3.9523
15	1.0	0.1	1.0	rbf	10.0	0.6013	0.6115	0.6752	1.8927	0.6293	2.5782
15	1.0	0.1	1.0	cos	na	0.6013	0.6127	0.6757	1.8960	0.6298	2.5847
15	0.0	0.1	10.0	rbf	10.0	0.6377	0.7913	0.8493	2.9616	0.8022	4.0040
15	0.0	0.1	10.0	cos	na	0.6376	0.7912	0.8493	2.9614	0.8021	4.0045
15	1.0	0.1	100.0	rbf	10.0	0.6443	0.6926	0.7239	2.1553	0.6726	2.9390
15	0.05	0.1	10.0	cos	na	0.6359	0.7934	0.8487	2.9564	0.8009	4.0064
15	0.1	0.1	10.0	rbf	10.0	0.6353	0.7950	0.8476	2.9516	0.7999	4.0070
15	0.1	1.0	100.0	rbf	10.0	0.6361	0.7948	0.8478	2.9546	0.7999	4.0080
15	0.1	0.1	10.0	cos	na	0.6354	0.7950	0.8476	2.9518	0.8000	4.0070
15	0.5	0.1	10.0	rbf	10.0	0.6132	0.8076	0.8381	2.8932	0.7886	3.9536
30	0.05	1.0	10.0	rbf	10.0	0.5689	0.8017	0.7869	2.7568	0.7381	3.8928
15	0.5	0.1	10.0	cos	na	0.6133	0.8076	0.8381	2.8934	0.7886	3.9533
15	0.05	0.1	100.0	cos	na	0.6366	0.7932	0.8488	2.9601	0.8014	4.0055
15	0.1	1.0	100.0	cos	na	0.6361	0.7948	0.8479	2.9556	0.8000	4.0072
15	0.1	0.1	100.0	rbf	10.0	0.6361	0.7948	0.8478	2.9546	0.7999	4.0077
15	0.1	0.1	100.0	cos	na	0.6361	0.7948	0.8479	2.9556	0.8000	4.0072
15	0.5	0.1	100.0	cos	na	0.6147	0.8076	0.8380	2.8974	0.7889	3.9576
15	0.5	1.0	100.0	rbf	10.0	0.6141	0.8076	0.8379	2.8969	0.7889	3.9566
15	1.0	0.1	100.0	cos	na	0.6443	0.6995	0.7256	2.1593	0.6745	2.9652
15	0.0	1.0	0.0	rbf	10.0	0.6370	0.7918	0.8496	2.9601	0.8019	4.0047
15	0.0	1.0	0.0	cos	na	0.6370	0.7918	0.8496	2.9601	0.8019	4.0047
15	0.05	1.0	0.0	rbf	10.0	0.6358	0.7934	0.8487	2.9559	0.8008	4.0062
15	0.05	1.0	0.0	cos	na	0.6358	0.7934	0.8487	2.9559	0.8008	4.0062
15	0.1	1.0	0.0	rbf	10.0	0.6352	0.7950	0.8477	2.9511	0.7999	4.0070
15	0.1	1.0	0.0	cos	na	0.6352	0.7950	0.8477	2.9511	0.7999	4.0070
15	0.5	1.0	0.0	rbf	10.0	0.6131	0.8076	0.8383	2.8927	0.7887	3.9521
15	0.5	1.0	0.0	cos	na	0.6131	0.8076	0.8383	2.8927	0.7887	3.9521
15	1.0	1.0	0.0	rbf	10.0	0.6019	0.6047	0.6745	1.8887	0.6287	2.5734
15	0.5	1.0	100.0	cos	na	0.6147	0.8076	0.8380	2.8974	0.7889	3.9576
15	1.0	1.0	0.0	cos	na	0.6019	0.6047	0.6745	1.8887	0.6287	2.5734
15	0.0	1.0	1.0	rbf	10.0	0.6370	0.7918	0.8496	2.9601	0.8019	4.0047
15	0.0	1.0	1.0	cos	na	0.6370	0.7918	0.8496	2.9601	0.8019	4.0047
15	0.05	1.0	1.0	rbf	10.0	0.6358	0.7934	0.8487	2.9559	0.8008	4.0062
15	0.05	1.0	1.0	cos	na	0.6358	0.7934	0.8487	2.9559	0.8008	4.0062
15	1.0	1.0	100.0	rbf	10.0	0.6419	0.6801	0.7199	2.1243	0.6699	2.8924
15	0.1	1.0	1.0	rbf	10.0	0.6353	0.7950	0.8477	2.9511	0.7999	4.0070
15	0.1	1.0	1.0	cos	na	0.6353	0.7950	0.8477	2.9511	0.7999	4.0070
15	0.5	1.0	1.0	rbf	10.0	0.6131	0.8076	0.8382	2.8924	0.7886	3.9523
15	0.5	1.0	1.0	cos	na	0.6131	0.8076	0.8382	2.8924	0.7886	3.9523
15	1.0	1.0	1.0	rbf	10.0	0.6028	0.6117	0.6769	1.9086	0.6314	2.6002
15	1.0	1.0	1.0	cos	na	0.6031	0.6126	0.6768	1.9098	0.6313	2.6058
15	0.0	1.0	10.0	rbf	10.0	0.6370	0.7918	0.8493	2.9609	0.8017	4.0052
15	0.0	1.0	10.0	cos	na	0.6370	0.7918	0.8493	2.9609	0.8017	4.0054
15	0.05	1.0	10.0	rbf	10.0	0.6359	0.7934	0.8487	2.9564	0.8008	4.0064
15	0.05	1.0	10.0	cos	na	0.6359	0.7934	0.8487	2.9564	0.8009	4.0064
50	1.0	1.0	100.0	rbf	10.0	0.6990	0.7259	0.7795	2.3764	0.7208	3.2284
15	0.1	1.0	10.0	rbf	10.0	0.6353	0.7950	0.8476	2.9516	0.8000	4.0067
15	0.1	1.0	10.0	cos	na	0.6354	0.7950	0.8476	2.9518	0.8000	4.0070
15	0.5	1.0	10.0	rbf	10.0	0.6132	0.8076	0.8381	2.8932	0.7886	3.9536
15	0.5	1.0	10.0	cos	na	0.6132	0.8076	0.8381	2.8934	0.7886	3.9533
15	1.0	1.0	10.0	rbf	10.0	0.6085	0.6317	0.6883	1.9713	0.6418	2.6882
15	1.0	1.0	10.0	cos	na	0.6098	0.6325	0.6897	1.9816	0.6429	2.6932
15	0.0	1.0	100.0	rbf	10.0	0.6378	0.7916	0.8497	2.9601	0.8017	4.0067
15	0.0	1.0	100.0	cos	na	0.6379	0.7915	0.8497	2.9604	0.8018	4.0067
15	0.05	1.0	100.0	rbf	10.0	0.6365	0.7932	0.8489	2.9596	0.8015	4.0060
15	0.05	1.0	100.0	cos	na	0.6366	0.7932	0.8489	2.9601	0.8014	4.0055
30	0.05	0.1	10.0	cos	na	0.5690	0.8017	0.7870	2.7566	0.7381	3.8933
30	0.1	1.0	100.0	rbf	10.0	0.5641	0.8029	0.7830	2.7415	0.7346	3.8787
30	0.5	0.1	10.0	cos	na	0.5126	0.8098	0.7424	2.4459	0.6849	3.5594
15	1.0	1.0	100.0	cos	na	0.6466	0.6953	0.7270	2.1613	0.6761	2.9593
30	0.0	0.1	0.0	rbf	10.0	0.5779	0.7993	0.7947	2.7980	0.7471	3.9166
30	0.0	0.1	0.0	cos	na	0.5779	0.7993	0.7947	2.7980	0.7471	3.9166
30	0.05	0.1	0.0	rbf	10.0	0.5686	0.8017	0.7866	2.7551	0.7378	3.8915
30	0.05	0.1	0.0	cos	na	0.5686	0.8017	0.7866	2.7551	0.7378	3.8915
30	0.1	0.1	0.0	rbf	10.0	0.5609	0.8028	0.7809	2.7243	0.7315	3.8664
30	0.1	0.1	0.0	cos	na	0.5609	0.8028	0.7809	2.7243	0.7315	3.8664
30	0.5	0.1	0.0	rbf	10.0	0.5125	0.8097	0.7419	2.4438	0.6846	3.5564
30	0.5	0.1	0.0	cos	na	0.5125	0.8097	0.7419	2.4438	0.6846	3.5564
30	1.0	0.1	0.0	rbf	10.0	0.5978	0.6335	0.6886	1.9959	0.6438	2.6970
30	1.0	0.1	0.0	cos	na	0.5978	0.6335	0.6886	1.9959	0.6438	2.6970
30	0.0	0.1	1.0	rbf	10.0	0.5779	0.7993	0.7946	2.7982	0.7471	3.9166
30	0.0	0.1	1.0	cos	na	0.5779	0.7993	0.7946	2.7982	0.7471	3.9166
30	0.05	0.1	1.0	rbf	10.0	0.5688	0.8017	0.7867	2.7553	0.7378	3.8918
30	0.05	0.1	1.0	cos	na	0.5688	0.8017	0.7867	2.7553	0.7378	3.8920
30	0.1	0.1	1.0	rbf	10.0	0.5609	0.8028	0.7809	2.7243	0.7316	3.8664
30	0.1	0.1	1.0	cos	na	0.5609	0.8028	0.7809	2.7243	0.7316	3.8664
30	0.5	0.1	1.0	rbf	10.0	0.5125	0.8097	0.7418	2.4441	0.6846	3.5564
30	0.5	0.1	1.0	cos	na	0.5125	0.8097	0.7418	2.4441	0.6846	3.5566
30	1.0	0.1	1.0	rbf	10.0	0.5971	0.6499	0.6953	2.0272	0.6498	2.7462
30	1.0	0.1	1.0	cos	na	0.5976	0.6510	0.6960	2.0297	0.6502	2.7504
30	0.0	0.1	10.0	rbf	10.0	0.5762	0.8001	0.7923	2.7909	0.7446	3.9131
30	0.0	0.1	10.0	cos	na	0.5762	0.8001	0.7923	2.7907	0.7446	3.9134
30	0.05	0.1	10.0	rbf	10.0	0.5689	0.8017	0.7869	2.7568	0.7381	3.8928
30	0.1	0.1	10.0	rbf	10.0	0.5613	0.8028	0.7811	2.7265	0.7318	3.8684
30	0.1	0.1	10.0	cos	na	0.5613	0.8028	0.7811	2.7268	0.7319	3.8684
30	0.5	0.1	10.0	rbf	10.0	0.5127	0.8098	0.7422	2.4459	0.6847	3.5591
30	1.0	0.1	10.0	rbf	10.0	0.6374	0.6673	0.7279	2.1770	0.6782	2.9540
30	1.0	0.1	10.0	cos	na	0.6416	0.6683	0.7303	2.1978	0.6797	2.9733
30	0.0	0.1	100.0	rbf	10.0	0.6082	0.7909	0.8167	2.9003	0.7709	3.9811
30	0.0	0.1	100.0	cos	na	0.6331	0.7796	0.8342	2.9515	0.7882	4.0062
30	0.05	0.1	100.0	rbf	10.0	0.5723	0.8017	0.7888	2.7674	0.7400	3.9031
30	0.05	0.1	100.0	cos	na	0.5732	0.8018	0.7893	2.7699	0.7404	3.9053
30	0.1	0.1	100.0	cos	na	0.5652	0.8029	0.7833	2.7443	0.7351	3.8805
30	0.5	0.1	100.0	rbf	10.0	0.5152	0.8102	0.7440	2.4579	0.6865	3.5777
30	1.0	1.0	100.0	rbf	10.0	0.6700	0.7003	0.7508	2.2886	0.6984	3.1068
30	0.5	0.1	100.0	cos	na	0.5157	0.8102	0.7443	2.4612	0.6870	3.5812
50	0.05	0.1	10.0	rbf	10.0	0.5627	0.8017	0.7240	2.4277	0.6698	3.6053
30	1.0	0.1	100.0	rbf	10.0	0.6689	0.7047	0.7482	2.2844	0.6953	3.1097
30	1.0	0.1	100.0	cos	na	0.6713	0.7088	0.7500	2.2941	0.6970	3.1219
30	0.0	1.0	0.0	rbf	10.0	0.5743	0.8005	0.7909	2.7852	0.7430	3.9111
30	0.0	1.0	0.0	cos	na	0.5743	0.8005	0.7909	2.7852	0.7430	3.9111
30	0.05	1.0	0.0	rbf	10.0	0.5687	0.8017	0.7867	2.7553	0.7378	3.8915
30	0.05	1.0	0.0	cos	na	0.5687	0.8017	0.7867	2.7553	0.7378	3.8915
30	0.1	1.0	0.0	rbf	10.0	0.5609	0.8028	0.7809	2.7243	0.7316	3.8664
30	0.1	1.0	0.0	cos	na	0.5609	0.8028	0.7809	2.7243	0.7316	3.8664
30	0.5	1.0	0.0	rbf	10.0	0.5125	0.8097	0.7419	2.4438	0.6846	3.5566
30	0.5	1.0	0.0	cos	na	0.5125	0.8097	0.7419	2.4438	0.6846	3.5566
30	1.0	1.0	0.0	rbf	10.0	0.5953	0.6433	0.6913	2.0071	0.6456	2.7148
30	1.0	1.0	0.0	cos	na	0.5953	0.6433	0.6913	2.0071	0.6456	2.7148
30	0.0	1.0	1.0	rbf	10.0	0.5743	0.8005	0.7910	2.7852	0.7430	3.9111
30	0.0	1.0	1.0	cos	na	0.5743	0.8005	0.7910	2.7852	0.7430	3.9111
30	0.05	1.0	1.0	rbf	10.0	0.5688	0.8017	0.7867	2.7553	0.7378	3.8920
30	0.05	1.0	1.0	cos	na	0.5688	0.8017	0.7867	2.7553	0.7378	3.8923
30	0.1	1.0	1.0	rbf	10.0	0.5609	0.8028	0.7810	2.7243	0.7317	3.8664
30	0.1	1.0	1.0	cos	na	0.5609	0.8028	0.7810	2.7243	0.7317	3.8667
50	0.05	0.1	1.0	cos	na	0.5621	0.8016	0.7233	2.4255	0.6694	3.6025
30	0.5	1.0	1.0	rbf	10.0	0.5125	0.8097	0.7418	2.4441	0.6846	3.5566
30	0.5	1.0	1.0	cos	na	0.5125	0.8097	0.7418	2.4441	0.6846	3.5566
30	1.0	1.0	1.0	rbf	10.0	0.5949	0.6528	0.6949	2.0307	0.6486	2.7467
30	1.0	1.0	1.0	cos	na	0.5951	0.6540	0.6959	2.0327	0.6495	2.7517
30	0.0	1.0	10.0	rbf	10.0	0.5745	0.8005	0.7911	2.7857	0.7432	3.9119
30	0.0	1.0	10.0	cos	na	0.5746	0.8005	0.7911	2.7854	0.7432	3.9119
50	0.05	0.1	1.0	rbf	10.0	0.5621	0.8016	0.7233	2.4255	0.6694	3.6028
30	0.05	1.0	10.0	cos	na	0.5691	0.8017	0.7870	2.7568	0.7381	3.8935
30	0.1	1.0	10.0	rbf	10.0	0.5613	0.8028	0.7811	2.7265	0.7319	3.8684
30	0.1	1.0	10.0	cos	na	0.5613	0.8028	0.7811	2.7268	0.7319	3.8684
30	0.5	1.0	10.0	rbf	10.0	0.5127	0.8098	0.7423	2.4459	0.6848	3.5594
30	0.5	1.0	10.0	cos	na	0.5126	0.8098	0.7424	2.4461	0.6849	3.5594
30	1.0	1.0	10.0	rbf	10.0	0.6299	0.6670	0.7211	2.1609	0.6740	2.9261
30	1.0	1.0	10.0	cos	na	0.6341	0.6672	0.7262	2.1704	0.6773	2.9410
30	0.0	1.0	100.0	rbf	10.0	0.5764	0.8006	0.7933	2.7970	0.7456	3.9174
30	0.0	1.0	100.0	cos	na	0.5843	0.7986	0.7992	2.8231	0.7520	3.9402
30	0.05	1.0	100.0	rbf	10.0	0.5723	0.8017	0.7888	2.7674	0.7400	3.9031
30	0.05	1.0	100.0	cos	na	0.5732	0.8018	0.7893	2.7699	0.7404	3.9053
30	0.1	1.0	100.0	cos	na	0.5652	0.8029	0.7833	2.7443	0.7351	3.8807
30	0.5	1.0	100.0	rbf	10.0	0.5152	0.8102	0.7440	2.4579	0.6866	3.5779
30	0.5	1.0	100.0	cos	na	0.5157	0.8102	0.7443	2.4614	0.6870	3.5812
30	1.0	1.0	100.0	cos	na	0.6730	0.7065	0.7526	2.3006	0.6998	3.1259
50	0.0	0.1	0.0	rbf	10.0	0.5800	0.7988	0.7526	2.5659	0.7002	3.7255
50	0.0	0.1	0.0	cos	na	0.5800	0.7988	0.7526	2.5659	0.7002	3.7255
50	0.05	0.1	0.0	rbf	10.0	0.5620	0.8016	0.7233	2.4252	0.6693	3.6028
50	0.05	0.1	0.0	cos	na	0.5620	0.8016	0.7233	2.4252	0.6693	3.6028
50	0.1	0.1	0.0	rbf	10.0	0.5558	0.8020	0.7147	2.3816	0.6611	3.5548
50	0.1	0.1	0.0	cos	na	0.5558	0.8020	0.7147	2.3816	0.6611	3.5548
50	0.5	0.1	0.0	rbf	10.0	0.5964	0.7110	0.7690	2.5738	0.7201	3.5729
50	0.5	0.1	0.0	cos	na	0.5964	0.7110	0.7690	2.5738	0.7201	3.5729
50	1.0	0.1	0.0	rbf	10.0	0.6442	0.6437	0.7026	1.9828	0.6576	2.6014
50	1.0	0.1	0.0	cos	na	0.6442	0.6437	0.7026	1.9828	0.6576	2.6014
50	0.1	1.0	100.0	rbf	10.0	0.5609	0.8027	0.7193	2.4087	0.6655	3.5870
50	0.0	0.1	1.0	rbf	10.0	0.5786	0.7991	0.7510	2.5574	0.6985	3.7164
50	0.0	0.1	1.0	cos	na	0.5768	0.7993	0.7486	2.5458	0.6962	3.7068
50	0.1	0.1	1.0	rbf	10.0	0.5558	0.8020	0.7147	2.3819	0.6611	3.5551
50	0.1	0.1	1.0	cos	na	0.5558	0.8020	0.7147	2.3816	0.6612	3.5553
50	0.5	0.1	1.0	rbf	10.0	0.5979	0.7134	0.7692	2.5763	0.7201	3.5832
50	0.5	0.1	1.0	cos	na	0.5984	0.7139	0.7694	2.5776	0.7201	3.5877
50	1.0	0.1	1.0	rbf	10.0	0.6446	0.6632	0.7092	2.0156	0.6629	2.6478
50	1.0	0.1	1.0	cos	na	0.6447	0.6650	0.7097	2.0201	0.6633	2.6526
50	0.0	0.1	10.0	rbf	10.0	0.5707	0.8005	0.7388	2.5001	0.6857	3.6674
50	0.0	0.1	10.0	cos	na	0.5708	0.8005	0.7387	2.5003	0.6856	3.6672
50	0.0	1.0	10.0	rbf	10.0	0.5668	0.8011	0.7333	2.4721	0.6791	3.6485
50	0.05	0.1	10.0	cos	na	0.5627	0.8017	0.7241	2.4277	0.6698	3.6060
50	0.1	0.1	10.0	rbf	10.0	0.5563	0.8021	0.7153	2.3841	0.6617	3.5576
50	0.1	0.1	10.0	cos	na	0.5564	0.8021	0.7152	2.3846	0.6618	3.5579
50	0.5	0.1	10.0	rbf	10.0	0.5288	0.8013	0.6750	2.1708	0.6220	3.2859
50	0.5	0.1	10.0	cos	na	0.5271	0.8015	0.6731	2.1609	0.6203	3.2744
50	1.0	0.1	10.0	rbf	10.0	0.6788	0.6884	0.7653	2.2925	0.7137	3.0383
50	1.0	0.1	10.0	cos	na	0.6810	0.6902	0.7705	2.3073	0.7175	3.0584
50	0.0	0.1	100.0	rbf	10.0	0.6576	0.7677	0.8470	2.9187	0.7960	3.9781
50	0.0	0.1	100.0	cos	na	0.6631	0.7418	0.8569	2.9189	0.8052	3.9340
50	0.05	0.1	100.0	rbf	10.0	0.5808	0.7996	0.7522	2.5646	0.6995	3.7272
50	0.05	0.1	100.0	cos	na	0.6282	0.7872	0.8161	2.8253	0.7642	3.9118
50	0.1	0.1	100.0	cos	na	0.5721	0.8010	0.7389	2.5042	0.6853	3.6707
50	0.5	0.1	100.0	rbf	10.0	0.6472	0.6968	0.8191	2.7967	0.7726	3.7703
50	0.0	1.0	10.0	cos	na	0.5668	0.8012	0.7334	2.4724	0.6792	3.6485
50	0.5	0.1	100.0	cos	na	0.6509	0.6922	0.8241	2.8180	0.7779	3.7804
50	1.0	0.1	100.0	rbf	10.0	0.6976	0.7299	0.7787	2.3741	0.7195	3.2342
50	1.0	0.1	100.0	cos	na	0.6976	0.7351	0.7788	2.3818	0.7202	3.2464
50	0.0	1.0	0.0	rbf	10.0	0.5664	0.8011	0.7332	2.4686	0.6787	3.6457
50	0.0	1.0	0.0	cos	na	0.5664	0.8011	0.7332	2.4686	0.6787	3.6457
50	0.05	1.0	0.0	rbf	10.0	0.5621	0.8016	0.7233	2.4255	0.6693	3.6028
50	0.05	1.0	0.0	cos	na	0.5621	0.8016	0.7233	2.4255	0.6693	3.6028
50	0.1	1.0	0.0	rbf	10.0	0.5558	0.8020	0.7147	2.3819	0.6611	3.5551
50	0.1	1.0	0.0	cos	na	0.5558	0.8020	0.7147	2.3819	0.6611	3.5551
50	0.5	1.0	0.0	rbf	10.0	0.5193	0.8021	0.6636	2.1084	0.6108	3.2047
50	0.5	1.0	0.0	cos	na	0.5193	0.8021	0.6636	2.1084	0.6108	3.2047
50	1.0	1.0	0.0	rbf	10.0	0.6397	0.6551	0.7008	1.9707	0.6558	2.5879
50	1.0	1.0	0.0	cos	na	0.6397	0.6551	0.7008	1.9707	0.6558	2.5879
50	0.0	1.0	1.0	rbf	10.0	0.5664	0.8011	0.7332	2.4689	0.6787	3.6462
50	0.0	1.0	1.0	cos	na	0.5664	0.8011	0.7332	2.4689	0.6788	3.6462
50	0.05	1.0	1.0	rbf	10.0	0.5621	0.8016	0.7234	2.4255	0.6694	3.6028
50	0.05	1.0	1.0	cos	na	0.5621	0.8016	0.7234	2.4255	0.6694	3.6028
50	0.1	1.0	1.0	rbf	10.0	0.5558	0.8020	0.7147	2.3821	0.6611	3.5553
50	0.1	1.0	1.0	cos	na	0.5558	0.8020	0.7147	2.3821	0.6612	3.5556
50	0.5	1.0	1.0	rbf	10.0	0.5179	0.8023	0.6611	2.0979	0.6086	3.1934
50	0.5	1.0	1.0	cos	na	0.5172	0.8023	0.6595	2.0896	0.6071	3.1838
50	1.0	1.0	1.0	rbf	10.0	0.6410	0.6669	0.7043	1.9936	0.6585	2.6202
50	1.0	1.0	1.0	cos	na	0.6412	0.6678	0.7059	1.9976	0.6600	2.6260
50	0.05	1.0	10.0	rbf	10.0	0.5627	0.8017	0.7240	2.4280	0.6699	3.6055
50	0.05	1.0	10.0	cos	na	0.5628	0.8017	0.7241	2.4275	0.6698	3.6060
50	0.1	1.0	10.0	rbf	10.0	0.5564	0.8021	0.7153	2.3839	0.6617	3.5576
50	0.1	1.0	10.0	cos	na	0.5564	0.8021	0.7153	2.3846	0.6619	3.5581
50	0.5	1.0	10.0	rbf	10.0	0.5112	0.8029	0.6536	2.0526	0.6010	3.1333
50	0.5	1.0	10.0	cos	na	0.5113	0.8029	0.6537	2.0523	0.6010	3.1343
50	1.0	1.0	10.0	rbf	10.0	0.6739	0.6837	0.7559	2.2497	0.7055	2.9715
50	1.0	1.0	10.0	cos	na	0.6758	0.6857	0.7609	2.2717	0.7103	2.9964
50	0.0	1.0	100.0	rbf	10.0	0.6109	0.7933	0.7935	2.7445	0.7415	3.8641
50	0.0	1.0	100.0	cos	na	0.6419	0.7815	0.8328	2.8777	0.7807	3.9457
50	0.05	1.0	100.0	cos	na	0.5846	0.7992	0.7570	2.5819	0.7039	3.7472
50	0.1	1.0	100.0	cos	na	0.5615	0.8027	0.7203	2.4127	0.6664	3.5920
50	0.5	1.0	100.0	rbf	10.0	0.6487	0.7205	0.8210	2.8296	0.7732	3.8360
50	0.5	1.0	100.0	cos	na	0.6514	0.7128	0.8235	2.8331	0.7765	3.8253
50	1.0	1.0	100.0	cos	na	0.6979	0.7326	0.7805	2.3850	0.7233	3.2333


==> plot/script.txt <==
less results_2percent.txt | tail -400 | sort -k1,1n -k7,7rn | awk 'BEGIN{d=0}{if($1!=d){print $1"\t"$7"\t"$7"\t"$2"\t"$3"\t"$4"\t"$5"\t"$6} d=$1}' > d_2prc_rci.txt
less results_2percent.txt | tail -400 | sort -k1,1n -k8,8rn | awk 'BEGIN{d=0}{if($1!=d){print $1"\t"$8"\t"$8"\t"$2"\t"$3"\t"$4"\t"$5"\t"$6} d=$1}' > d_2prc_ci.txt
less results_2percent.txt | tail -400 | sort -k1,1n -k9,9rn | awk 'BEGIN{d=0}{if($1!=d){print $1"\t"$9"\t"$9"\t"$2"\t"$3"\t"$4"\t"$5"\t"$6} d=$1}' > d_2prc_ap5.txt
less results_2percent.txt | tail -400 | sort -k1,1n -k11,11rn | awk 'BEGIN{d=0}{if($1!=d){print $1"\t"$11"\t"$11"\t"$2"\t"$3"\t"$4"\t"$5"\t"$6} d=$1}' > d_2prc_ap10.txt


less results_5percent.txt | tail -400 | sort -k1,1n -k7,7rn | awk 'BEGIN{d=0}{if($1!=d){print $1"\t"$7"\t"$7"\t"$2"\t"$3"\t"$4"\t"$5"\t"$6} d=$1}' > d_5prc_rci.txt
less results_5percent.txt | tail -400 | sort -k1,1n -k8,8rn | awk 'BEGIN{d=0}{if($1!=d){print $1"\t"$8"\t"$8"\t"$2"\t"$3"\t"$4"\t"$5"\t"$6} d=$1}' > d_5prc_ci.txt
less results_5percent.txt | tail -400 | sort -k1,1n -k9,9rn | awk 'BEGIN{d=0}{if($1!=d){print $1"\t"$9"\t"$9"\t"$2"\t"$3"\t"$4"\t"$5"\t"$6} d=$1}' > d_5prc_ap5.txt
less results_5percent.txt | tail -400 | sort -k1,1n -k11,11rn | awk 'BEGIN{d=0}{if($1!=d){print $1"\t"$11"\t"$11"\t"$2"\t"$3"\t"$4"\t"$5"\t"$6} d=$1}' > d_5prc_ap10.txt


less results_2percent.txt | awk '{if($1==10) print $0}' | sort -k2,2n -k7,7rn   | awk 'BEGIN{a=100;x=1}{if($2!=a){print x"\t"$7"\t"$7"\t"$2"\t"$3"\t"$4"\t"$5"\t"$6 ; x+=1} a=$2}' > d_10_2prc_alpha_rci.txt
less results_2percent.txt | awk '{if($1==10) print $0}' | sort -k2,2n -k8,8rn   | awk 'BEGIN{a=100;x=1}{if($2!=a){print x"\t"$8"\t"$8"\t"$2"\t"$3"\t"$4"\t"$5"\t"$6 ; x+=1} a=$2}' > d_10_2prc_alpha_ci.txt
less results_2percent.txt | awk '{if($1==10) print $0}' | sort -k2,2n -k9,9rn   | awk 'BEGIN{a=100;x=1}{if($2!=a){print x"\t"$9"\t"$9"\t"$2"\t"$3"\t"$4"\t"$5"\t"$6 ; x+=1} a=$2}' > d_10_2prc_alpha_ap5.txt
less results_2percent.txt | awk '{if($1==10) print $0}' | sort -k2,2n -k11,11rn | awk 'BEGIN{a=100;x=1}{if($2!=a){print x"\t"$11"\t"$11"\t"$2"\t"$3"\t"$4"\t"$5"\t"$6; x+=1} a=$2}' > d_10_2prc_alpha_ap10.txt

less results_5percent.txt | awk '{if($1==10) print $0}' | sort -k2,2n -k7,7rn   | awk 'BEGIN{a=100;x=1}{if($2!=a){print x"\t"$7"\t"$7"\t"$2"\t"$3"\t"$4"\t"$5"\t"$6 ; x+=1} a=$2}' > d_10_5prc_alpha_rci.txt
less results_5percent.txt | awk '{if($1==10) print $0}' | sort -k2,2n -k8,8rn   | awk 'BEGIN{a=100;x=1}{if($2!=a){print x"\t"$8"\t"$8"\t"$2"\t"$3"\t"$4"\t"$5"\t"$6 ; x+=1} a=$2}' > d_10_5prc_alpha_ci.txt
less results_5percent.txt | awk '{if($1==10) print $0}' | sort -k2,2n -k9,9rn   | awk 'BEGIN{a=100;x=1}{if($2!=a){print x"\t"$9"\t"$9"\t"$2"\t"$3"\t"$4"\t"$5"\t"$6 ; x+=1} a=$2}' > d_10_5prc_alpha_ap5.txt
less results_5percent.txt | awk '{if($1==10) print $0}' | sort -k2,2n -k11,11rn | awk 'BEGIN{a=100;x=1}{if($2!=a){print x"\t"$11"\t"$11"\t"$2"\t"$3"\t"$4"\t"$5"\t"$6; x+=1} a=$2}' > d_10_5prc_alpha_ap10.txt



less results_2percent.txt | awk '{if($2==1.0) print $0}' | sort -k1,1n -k7,7rn   | awk 'BEGIN{a=0;x=1}{if($1!=a){print x"\t"$7"\t"$7"\t"$1"\t"$3"\t"$4"\t"$5"\t"$6 ; x+=1} a=$1}' > a_1.0_2prc_d_rci.txt
less results_2percent.txt | awk '{if($2==1.0) print $0}' | sort -k1,1n -k8,8rn   | awk 'BEGIN{a=0;x=1}{if($1!=a){print x"\t"$8"\t"$8"\t"$1"\t"$3"\t"$4"\t"$5"\t"$6 ; x+=1} a=$1}' > a_1.0_2prc_d_ci.txt
less results_2percent.txt | awk '{if($2==1.0) print $0}' | sort -k1,1n -k9,9rn   | awk 'BEGIN{a=0;x=1}{if($1!=a){print x"\t"$9"\t"$9"\t"$1"\t"$3"\t"$4"\t"$5"\t"$6 ; x+=1} a=$1}' > a_1.0_2prc_d_ap5.txt
less results_2percent.txt | awk '{if($2==1.0) print $0}' | sort -k1,1n -k11,11rn | awk 'BEGIN{a=0;x=1}{if($1!=a){print x"\t"$11"\t"$11"\t"$1"\t"$3"\t"$4"\t"$5"\t"$6; x+=1} a=$1}' > a_1.0_2prc_d_ap10.txt

less results_5percent.txt | awk '{if($2==1.0) print $0}' | sort -k1,1n -k7,7rn   | awk 'BEGIN{a=0;x=1}{if($1!=a){print x"\t"$7"\t"$7"\t"$1"\t"$3"\t"$4"\t"$5"\t"$6 ; x+=1} a=$1}' > a_1.0_5prc_d_rci.txt
less results_5percent.txt | awk '{if($2==1.0) print $0}' | sort -k1,1n -k8,8rn   | awk 'BEGIN{a=0;x=1}{if($1!=a){print x"\t"$8"\t"$8"\t"$1"\t"$3"\t"$4"\t"$5"\t"$6 ; x+=1} a=$1}' > a_1.0_5prc_d_ci.txt
less results_5percent.txt | awk '{if($2==1.0) print $0}' | sort -k1,1n -k9,9rn   | awk 'BEGIN{a=0;x=1}{if($1!=a){print x"\t"$9"\t"$9"\t"$1"\t"$3"\t"$4"\t"$5"\t"$6 ; x+=1} a=$1}' > a_1.0_5prc_d_ap5.txt
less results_5percent.txt | awk '{if($2==1.0) print $0}' | sort -k1,1n -k11,11rn | awk 'BEGIN{a=0;x=1}{if($1!=a){print x"\t"$11"\t"$11"\t"$1"\t"$3"\t"$4"\t"$5"\t"$6; x+=1} a=$1}' > a_1.0_5prc_d_ap10.txt


less 2p_top.txt | awk '{if($2==0.5) print $0}' | sort -k1,1n -k7,7rn   | awk 'BEGIN{a=0;x=1}{if($1!=a){print x"\t"$7"\t"$1; x+=1} a=$1}' > trans_a_05_2prc_d_top5.txt
less 2p_top.txt | awk '{if($2==0.5) print $0}' | sort -k1,1n -k8,8rn   | awk 'BEGIN{a=0;x=1}{if($1!=a){print x"\t"$8"\t"$1; x+=1} a=$1}' > trans_a_05_2prc_d_top10.txt
less 5p_top.txt | awk '{if($2==1.0) print $0}' | sort -k1,1n -k7,7rn   | awk 'BEGIN{a=0;x=1}{if($1!=a){print x"\t"$7"\t"$1; x+=1} a=$1}' > trans_a_1_5prc_d_top5.txt
less 5p_top.txt | awk '{if($2==1.0) print $0}' | sort -k1,1n -k8,8rn   | awk 'BEGIN{a=0;x=1}{if($1!=a){print x"\t"$8"\t"$1; x+=1} a=$1}' > trans_a_1_5prc_d_top10.txt



==> plot/trans_a_05_2prc_d_top10.txt <==
1	58.58	5
2	60.70	10
3	61.25	15
4	62.30	30
5	64.52	50


==> plot/trans_a_05_2prc_d_top5.txt <==
1	51.00	5
2	59.52	10
3	62.51	15
4	67.47	30
5	71.38	50


==> plot/trans_a_1_5prc_d_top10.txt <==
1	55.82	5
2	57.99	10
3	59.80	15
4	71.34	30
5	77.24	50


==> plot/trans_a_1_5prc_d_top5.txt <==
1	52.67	5
2	57.60	10
3	61.72	15
4	75.17	30
5	79.42	50


==> script.txt <==
less tables/results_2percent.txt | perl -pe 's/na/-/g' | awk '{if(NR!=1){printf("%7s & %7.2f & %7s & %7s & %7s & %7s & %7.3f & %7.3f & %7.3f & %7.3f & %7.3f & %7.3f \\\\\n", $1, $2, $3, $4, $5, $6, $9, $10, $11, $12, $7, $8)}}' | sort -k1,1n -k3,3n -k5,5n -k7,7n -k9,9n -k11,11n > tables/unknown_2percent_data.tex

less tables/results_5percent.txt | perl -pe 's/na/-/g' | awk '{if(NR!=1){printf("%7s & %7.2f & %7s & %7s & %7s & %7s & %7.3f & %7.3f & %7.3f & %7.3f & %7.3f & %7.3f \\\\\n", $1, $2, $3, $4, $5, $6, $9, $10, $11, $12, $7, $8)}}' | sort -k1,1n -k3,3n -k5,5n -k7,7n -k9,9n -k11,11n > tables/unknown_5percent_data.tex






less tables/2p_top.txt | perl -pe 's/na/-/g' | awk '{if(NR!=1){printf("%7s & %7.2f & %7s & %7s & %7s & %7s & %7.2f & %7.2f & %7.2f & %7.2f \\\\\n", $1, $2, $3, $4, $5, $6, $7, $8, $9, $10)}}' | sort -k1,1n -k3,3n -k5,5n -k7,7n -k9,9n -k11,11n > tables/known_2percent_data.tex

less tables/5p_top.txt | perl -pe 's/na/-/g' | awk '{if(NR!=1){printf("%7s & %7.2f & %7s & %7s & %7s & %7s & %7.2f & %7.2f & %7.2f & %7.2f \\\\\n", $1, $2, $3, $4, $5, $6, $7, $8, $9, $10)}}' | sort -k1,1n -k3,3n -k5,5n -k7,7n -k9,9n -k11,11n > tables/known_5percent_data.tex







less tables/2per_h85.txt | perl -pe 's/n\/a/-/g' | awk '{if(NR!=1){printf("%7s & %7.2f & %7s & %7s & %7s & %7s & %7.3f & %7.3f & %7.3f & %7.3f \\\\\n", $1, $2, $3, $4, $5, $6, $9, $11, $7, $8)}}' | sort -k1,1n -k3,3n -k5,5n -k7,7n -k9,9n -k11,11n > tables/holdout_2per_h85_data.tex

less tables/2per_h90.txt | perl -pe 's/n\/a/-/g' | awk '{if(NR!=1){printf("%7s & %7.2f & %7s & %7s & %7s & %7s & %7.3f & %7.3f & %7.3f & %7.3f \\\\\n", $1, $2, $3, $4, $5, $6, $9, $11, $7, $8)}}' | sort -k1,1n -k3,3n -k5,5n -k7,7n -k9,9n -k11,11n > tables/holdout_2per_h90_data.tex

less tables/2per_h95.txt | perl -pe 's/n\/a/-/g' | awk '{if(NR!=1){printf("%7s & %7.2f & %7s & %7s & %7s & %7s & %7.3f & %7.3f & %7.3f & %7.3f \\\\\n", $1, $2, $3, $4, $5, $6, $9, $11, $7, $8)}}' | sort -k1,1n -k3,3n -k5,5n -k7,7n -k9,9n -k11,11n > tables/holdout_2per_h95_data.tex

less tables/5per_h85.txt | perl -pe 's/n\/a/-/g' | awk '{if(NR!=1){printf("%7s & %7.2f & %7s & %7s & %7s & %7s & %7.3f & %7.3f & %7.3f & %7.3f \\\\\n", $1, $2, $3, $4, $5, $6, $9, $11, $7, $8)}}' | sort -k1,1n -k3,3n -k5,5n -k7,7n -k9,9n -k11,11n > tables/holdout_5per_h85_data.tex

less tables/5per_h90.txt | perl -pe 's/n\/a/-/g' | awk '{if(NR!=1){printf("%7s & %7.2f & %7s & %7s & %7s & %7s & %7.3f & %7.3f & %7.3f & %7.3f \\\\\n", $1, $2, $3, $4, $5, $6, $9, $11, $7, $8)}}' | sort -k1,1n -k3,3n -k5,5n -k7,7n -k9,9n -k11,11n > tables/holdout_5per_h90_data.tex

less tables/5per_h95.txt | perl -pe 's/n\/a/-/g' | awk '{if(NR!=1){printf("%7s & %7.2f & %7s & %7s & %7s & %7s & %7.3f & %7.3f & %7.3f & %7.3f \\\\\n", $1, $2, $3, $4, $5, $6, $9, $11, $7, $8)}}' | sort -k1,1n -k3,3n -k5,5n -k7,7n -k9,9n -k11,11n > tables/holdout_5per_h95_data.tex




==> tables/2p_top.txt <==
5	0.0	0.1	0.0	cos	-	49.47	58.36	46.43	55.60
5	0.0	0.1	0.0	rbf	10.0	49.47	58.36	46.43	55.60
5	0.0	0.1	1.0	cos	-	49.47	58.36	46.43	55.61
5	0.0	0.1	1.0	rbf	10.0	49.47	58.36	46.43	55.61
5	0.0	0.1	10.0	cos	-	49.46	58.37	46.43	55.63
5	0.0	0.1	10.0	rbf	10.0	49.46	58.37	46.43	55.63
5	0.0	0.1	100.0	cos	-	49.45	58.39	46.42	55.55
5	0.0	0.1	100.0	rbf	10.0	49.46	58.40	46.42	55.58
5	0.0	1.0	0.0	cos	-	49.48	58.42	46.38	55.58
5	0.0	1.0	0.0	rbf	10.0	49.48	58.42	46.38	55.58
5	0.0	1.0	1.0	cos	-	49.48	58.42	46.38	55.58
5	0.0	1.0	1.0	rbf	10.0	49.48	58.42	46.38	55.58
5	0.0	1.0	10.0	cos	-	49.50	58.42	46.38	55.58
5	0.0	1.0	10.0	rbf	10.0	49.50	58.42	46.38	55.58
5	0.0	1.0	100.0	cos	-	49.45	58.38	46.42	55.55
5	0.0	1.0	100.0	rbf	10.0	49.46	58.40	46.42	55.58
5	0.05	0.1	0.0	cos	-	49.71	58.49	46.53	55.68
5	0.05	0.1	0.0	rbf	10.0	49.71	58.49	46.53	55.68
5	0.05	0.1	1.0	cos	-	49.71	58.49	46.53	55.68
5	0.05	0.1	1.0	rbf	10.0	49.71	58.49	46.53	55.68
5	0.05	0.1	10.0	cos	-	49.70	58.49	46.49	55.67
5	0.05	0.1	10.0	rbf	10.0	49.70	58.49	46.49	55.68
5	0.05	0.1	100.0	cos	-	49.66	58.47	46.57	55.70
5	0.05	0.1	100.0	rbf	10.0	49.66	58.47	46.53	55.71
5	0.05	1.0	0.0	cos	-	49.71	58.49	46.53	55.68
5	0.05	1.0	0.0	rbf	10.0	49.71	58.49	46.53	55.68
5	0.05	1.0	1.0	cos	-	49.71	58.49	46.53	55.68
5	0.05	1.0	1.0	rbf	10.0	49.71	58.49	46.53	55.68
5	0.05	1.0	10.0	cos	-	49.70	58.49	46.49	55.67
5	0.05	1.0	10.0	rbf	10.0	49.70	58.49	46.49	55.68
5	0.05	1.0	100.0	cos	-	49.66	58.47	46.57	55.70
5	0.05	1.0	100.0	rbf	10.0	49.66	58.47	46.53	55.71
5	0.1	0.1	0.0	cos	-	49.84	58.50	46.58	55.64
5	0.1	0.1	0.0	rbf	10.0	49.84	58.50	46.58	55.64
5	0.1	0.1	1.0	cos	-	49.84	58.49	46.58	55.64
5	0.1	0.1	1.0	rbf	10.0	49.84	58.49	46.58	55.64
5	0.1	0.1	10.0	cos	-	49.84	58.50	46.59	55.64
5	0.1	0.1	10.0	rbf	10.0	49.83	58.50	46.58	55.64
5	0.1	0.1	100.0	cos	-	49.84	58.46	46.68	55.60
5	0.1	0.1	100.0	rbf	10.0	49.84	58.47	46.68	55.60
5	0.1	1.0	0.0	cos	-	49.84	58.50	46.58	55.64
5	0.1	1.0	0.0	rbf	10.0	49.84	58.50	46.58	55.64
5	0.1	1.0	1.0	cos	-	49.84	58.49	46.59	55.64
5	0.1	1.0	1.0	rbf	10.0	49.84	58.49	46.59	55.64
5	0.1	1.0	10.0	cos	-	49.84	58.50	46.59	55.64
5	0.1	1.0	10.0	rbf	10.0	49.83	58.50	46.58	55.64
5	0.1	1.0	100.0	cos	-	49.84	58.46	46.68	55.60
5	0.1	1.0	100.0	rbf	10.0	49.84	58.47	46.68	55.60
5	0.5	0.1	0.0	cos	-	51.00	58.57	45.86	55.06
5	0.5	0.1	0.0	rbf	10.0	51.00	58.57	45.86	55.06
5	0.5	0.1	1.0	cos	-	51.00	58.57	45.86	55.07
5	0.5	0.1	1.0	rbf	10.0	51.00	58.57	45.86	55.07
5	0.5	0.1	10.0	cos	-	51.00	58.58	45.90	55.07
5	0.5	0.1	10.0	rbf	10.0	51.00	58.58	45.90	55.07
5	0.5	0.1	100.0	cos	-	50.94	58.55	45.87	54.95
5	0.5	0.1	100.0	rbf	10.0	50.96	58.56	45.87	55.00
5	0.5	1.0	0.0	cos	-	51.00	58.57	45.86	55.07
5	0.5	1.0	0.0	rbf	10.0	51.00	58.57	45.86	55.07
5	0.5	1.0	1.0	cos	-	51.00	58.57	45.86	55.07
5	0.5	1.0	1.0	rbf	10.0	51.00	58.57	45.86	55.07
5	0.5	1.0	10.0	cos	-	51.00	58.58	45.90	55.07
5	0.5	1.0	10.0	rbf	10.0	51.00	58.58	45.90	55.07
5	0.5	1.0	100.0	cos	-	50.94	58.55	45.87	54.95
5	0.5	1.0	100.0	rbf	10.0	50.95	58.56	45.87	55.00
5	1.0	0.1	0.0	cos	-	38.00	34.32	31.99	33.55
5	1.0	0.1	0.0	rbf	10.0	38.00	34.32	31.99	33.55
5	1.0	0.1	1.0	cos	-	38.50	34.72	32.51	33.72
5	1.0	0.1	1.0	rbf	10.0	37.99	34.40	32.07	33.51
5	1.0	0.1	10.0	cos	-	39.96	35.73	33.03	34.33
5	1.0	0.1	10.0	rbf	10.0	39.85	35.65	32.99	34.23
5	1.0	0.1	100.0	cos	-	42.63	38.20	34.18	37.04
5	1.0	0.1	100.0	rbf	10.0	43.81	39.02	34.95	37.44
5	1.0	1.0	0.0	cos	-	38.75	34.94	32.54	33.90
5	1.0	1.0	0.0	rbf	10.0	38.75	34.94	32.54	33.90
5	1.0	1.0	1.0	cos	-	38.94	35.04	32.60	33.96
5	1.0	1.0	1.0	rbf	10.0	38.65	34.84	32.46	33.86
5	1.0	1.0	10.0	cos	-	40.37	36.13	33.11	34.77
5	1.0	1.0	10.0	rbf	10.0	40.01	35.79	33.01	34.61
5	1.0	1.0	100.0	cos	-	42.78	38.20	34.52	37.03
5	1.0	1.0	100.0	rbf	10.0	43.82	39.08	34.78	37.44
10	0.0	0.1	0.0	cos	-	52.89	61.00	38.69	52.07
10	0.0	0.1	0.0	rbf	10.0	52.89	61.00	38.69	52.07
10	0.0	0.1	1.0	cos	-	52.88	61.00	38.69	52.08
10	0.0	0.1	1.0	rbf	10.0	52.88	61.00	38.69	52.07
10	0.0	0.1	10.0	cos	-	52.88	61.01	38.75	52.13
10	0.0	0.1	10.0	rbf	10.0	52.89	61.01	38.71	52.12
10	0.0	0.1	100.0	cos	-	52.61	60.74	40.51	53.52
10	0.0	0.1	100.0	rbf	10.0	52.67	60.84	39.94	53.08
10	0.0	1.0	0.0	cos	-	52.86	61.05	37.82	51.60
10	0.0	1.0	0.0	rbf	10.0	52.86	61.05	37.82	51.60
10	0.0	1.0	1.0	cos	-	52.86	61.05	37.86	51.60
10	0.0	1.0	1.0	rbf	10.0	52.86	61.05	37.86	51.60
10	0.0	1.0	10.0	cos	-	52.87	61.06	37.89	51.60
10	0.0	1.0	10.0	rbf	10.0	52.87	61.05	37.89	51.59
10	0.0	1.0	100.0	cos	-	52.87	61.02	38.08	51.78
10	0.0	1.0	100.0	rbf	10.0	52.86	61.02	38.03	51.74
10	0.05	0.1	0.0	cos	-	53.10	61.14	37.00	51.31
10	0.05	0.1	0.0	rbf	10.0	53.10	61.14	37.00	51.31
10	0.05	0.1	1.0	cos	-	53.10	61.14	37.00	51.32
10	0.05	0.1	1.0	rbf	10.0	53.10	61.14	37.00	51.32
10	0.05	0.1	10.0	cos	-	53.10	61.14	37.00	51.33
10	0.05	0.1	10.0	rbf	10.0	53.11	61.14	37.02	51.33
10	0.05	0.1	100.0	cos	-	53.05	61.10	37.30	51.37
10	0.05	0.1	100.0	rbf	10.0	53.08	61.11	37.27	51.36
10	0.05	1.0	0.0	cos	-	53.10	61.14	37.00	51.32
10	0.05	1.0	0.0	rbf	10.0	53.10	61.14	37.00	51.32
10	0.05	1.0	1.0	cos	-	53.10	61.14	37.00	51.32
10	0.05	1.0	1.0	rbf	10.0	53.10	61.14	37.00	51.32
10	0.05	1.0	10.0	cos	-	53.10	61.14	37.00	51.33
10	0.05	1.0	10.0	rbf	10.0	53.10	61.14	37.00	51.33
10	0.05	1.0	100.0	cos	-	53.05	61.10	37.30	51.37
10	0.05	1.0	100.0	rbf	10.0	53.08	61.11	37.27	51.36
10	0.1	0.1	0.0	cos	-	53.33	61.16	36.82	50.81
10	0.1	0.1	0.0	rbf	10.0	53.33	61.16	36.82	50.81
10	0.1	0.1	1.0	cos	-	53.33	61.16	36.82	50.81
10	0.1	0.1	1.0	rbf	10.0	53.33	61.16	36.82	50.81
10	0.1	0.1	10.0	cos	-	53.33	61.17	36.86	50.80
10	0.1	0.1	10.0	rbf	10.0	53.33	61.17	36.86	50.80
10	0.1	0.1	100.0	cos	-	53.28	61.21	37.05	51.15
10	0.1	0.1	100.0	rbf	10.0	53.28	61.20	37.07	51.10
10	0.1	1.0	0.0	cos	-	53.33	61.16	36.82	50.81
10	0.1	1.0	0.0	rbf	10.0	53.33	61.16	36.82	50.81
10	0.1	1.0	1.0	cos	-	53.33	61.16	36.82	50.81
10	0.1	1.0	1.0	rbf	10.0	53.33	61.16	36.82	50.81
10	0.1	1.0	10.0	cos	-	53.33	61.17	36.86	50.80
10	0.1	1.0	10.0	rbf	10.0	53.33	61.17	36.86	50.80
10	0.1	1.0	100.0	cos	-	53.28	61.21	37.05	51.15
10	0.1	1.0	100.0	rbf	10.0	53.28	61.20	37.07	51.10
10	0.5	0.1	0.0	cos	-	59.52	59.52	42.24	52.13
10	0.5	0.1	0.0	rbf	10.0	59.52	59.52	42.24	52.13
10	0.5	0.1	1.0	cos	-	59.51	59.53	42.22	52.15
10	0.5	0.1	1.0	rbf	10.0	59.51	59.52	42.22	52.15
10	0.5	0.1	10.0	cos	-	59.50	59.54	42.37	52.22
10	0.5	0.1	10.0	rbf	10.0	59.51	59.54	42.36	52.20
10	0.5	0.1	100.0	cos	-	59.51	59.37	43.70	53.15
10	0.5	0.1	100.0	rbf	10.0	59.45	59.40	43.33	53.05
10	0.5	1.0	0.0	cos	-	58.43	60.66	41.17	52.27
10	0.5	1.0	0.0	rbf	10.0	58.43	60.66	41.17	52.27
10	0.5	1.0	1.0	cos	-	58.43	60.66	41.15	52.21
10	0.5	1.0	1.0	rbf	10.0	58.43	60.66	41.15	52.19
10	0.5	1.0	10.0	cos	-	58.38	60.70	41.16	52.42
10	0.5	1.0	10.0	rbf	10.0	58.36	60.69	41.09	52.38
10	0.5	1.0	100.0	cos	-	58.23	60.57	41.61	53.04
10	0.5	1.0	100.0	rbf	10.0	58.23	60.61	41.41	52.72
10	1.0	0.1	0.0	cos	-	51.04	42.08	30.68	35.50
10	1.0	0.1	0.0	rbf	10.0	51.04	42.08	30.68	35.50
10	1.0	0.1	1.0	cos	-	51.09	42.12	31.02	35.70
10	1.0	0.1	1.0	rbf	10.0	51.07	42.13	30.98	35.67
10	1.0	0.1	10.0	cos	-	50.93	42.27	31.82	37.12
10	1.0	0.1	10.0	rbf	10.0	50.99	42.32	31.54	37.10
10	1.0	0.1	100.0	cos	-	50.57	42.91	33.29	39.62
10	1.0	0.1	100.0	rbf	10.0	50.90	43.03	33.26	39.37
10	1.0	1.0	0.0	cos	-	51.04	42.02	30.48	35.51
10	1.0	1.0	0.0	rbf	10.0	51.04	42.02	30.48	35.51
10	1.0	1.0	1.0	cos	-	51.21	42.24	30.84	35.87
10	1.0	1.0	1.0	rbf	10.0	51.19	42.22	30.83	35.82
10	1.0	1.0	10.0	cos	-	50.89	42.11	31.46	36.86
10	1.0	1.0	10.0	rbf	10.0	50.96	42.14	31.13	36.75
10	1.0	1.0	100.0	cos	-	50.87	42.97	33.25	39.73
10	1.0	1.0	100.0	rbf	10.0	50.80	42.85	33.47	39.34
15	0.0	0.1	0.0	cos	-	53.48	61.62	19.87	40.41
15	0.0	0.1	0.0	rbf	10.0	53.48	61.62	19.87	40.41
15	0.0	0.1	1.0	cos	-	53.48	61.62	19.87	40.42
15	0.0	0.1	1.0	rbf	10.0	53.48	61.62	19.87	40.42
15	0.0	0.1	10.0	cos	-	53.55	61.60	19.53	39.70
15	0.0	0.1	10.0	rbf	10.0	53.55	61.60	19.53	39.70
15	0.0	0.1	100.0	cos	-	53.34	61.64	25.54	45.98
15	0.0	0.1	100.0	rbf	10.0	53.44	61.69	23.93	44.41
15	0.0	1.0	0.0	cos	-	53.48	61.36	17.22	36.70
15	0.0	1.0	0.0	rbf	10.0	53.48	61.36	17.22	36.70
15	0.0	1.0	1.0	cos	-	53.48	61.36	17.22	36.69
15	0.0	1.0	1.0	rbf	10.0	53.48	61.36	17.22	36.69
15	0.0	1.0	10.0	cos	-	53.46	61.37	17.26	36.52
15	0.0	1.0	10.0	rbf	10.0	53.47	61.37	17.26	36.52
15	0.0	1.0	100.0	cos	-	53.41	61.48	18.33	38.24
15	0.0	1.0	100.0	rbf	10.0	53.39	61.41	17.19	36.92
15	0.05	0.1	0.0	cos	-	53.67	61.37	16.57	35.49
15	0.05	0.1	0.0	rbf	10.0	53.67	61.37	16.57	35.49
15	0.05	0.1	1.0	cos	-	53.67	61.37	16.59	35.49
15	0.05	0.1	1.0	rbf	10.0	53.67	61.37	16.57	35.49
15	0.05	0.1	10.0	cos	-	53.67	61.37	16.64	35.49
15	0.05	0.1	10.0	rbf	10.0	53.67	61.36	16.60	35.49
15	0.05	0.1	100.0	cos	-	53.63	61.35	16.77	35.78
15	0.05	0.1	100.0	rbf	10.0	53.63	61.36	16.76	35.68
15	0.05	1.0	0.0	cos	-	53.67	61.37	16.57	35.49
15	0.05	1.0	0.0	rbf	10.0	53.67	61.37	16.57	35.49
15	0.05	1.0	1.0	cos	-	53.68	61.37	16.60	35.49
15	0.05	1.0	1.0	rbf	10.0	53.67	61.37	16.59	35.49
15	0.05	1.0	10.0	cos	-	53.67	61.37	16.64	35.49
15	0.05	1.0	10.0	rbf	10.0	53.67	61.36	16.60	35.49
15	0.05	1.0	100.0	cos	-	53.62	61.34	16.77	35.67
15	0.05	1.0	100.0	rbf	10.0	53.63	61.36	16.76	35.68
15	0.1	0.1	0.0	cos	-	53.83	61.34	15.92	34.55
15	0.1	0.1	0.0	rbf	10.0	53.83	61.34	15.92	34.55
15	0.1	0.1	1.0	cos	-	53.83	61.34	15.92	34.55
15	0.1	0.1	1.0	rbf	10.0	53.83	61.34	15.92	34.55
15	0.1	0.1	10.0	cos	-	53.81	61.35	15.84	34.63
15	0.1	0.1	10.0	rbf	10.0	53.81	61.35	15.84	34.60
15	0.1	0.1	100.0	cos	-	53.80	61.34	16.30	34.86
15	0.1	0.1	100.0	rbf	10.0	53.83	61.35	16.27	34.94
15	0.1	1.0	0.0	cos	-	53.83	61.34	15.92	34.55
15	0.1	1.0	0.0	rbf	10.0	53.83	61.34	15.92	34.55
15	0.1	1.0	1.0	cos	-	53.82	61.34	15.88	34.55
15	0.1	1.0	1.0	rbf	10.0	53.82	61.34	15.88	34.55
15	0.1	1.0	10.0	cos	-	53.81	61.35	15.84	34.63
15	0.1	1.0	10.0	rbf	10.0	53.81	61.35	15.84	34.63
15	0.1	1.0	100.0	cos	-	53.80	61.34	16.30	34.86
15	0.1	1.0	100.0	rbf	10.0	53.83	61.35	16.27	34.94
15	0.5	0.1	0.0	cos	-	62.49	60.83	28.96	44.03
15	0.5	0.1	0.0	rbf	10.0	62.49	60.83	28.96	44.03
15	0.5	0.1	1.0	cos	-	62.48	60.83	28.91	44.07
15	0.5	0.1	1.0	rbf	10.0	62.48	60.83	28.91	44.07
15	0.5	0.1	10.0	cos	-	62.49	60.80	29.06	44.30
15	0.5	0.1	10.0	rbf	10.0	62.51	60.80	29.08	44.28
15	0.5	0.1	100.0	cos	-	62.36	60.50	31.53	45.95
15	0.5	0.1	100.0	rbf	10.0	62.41	60.61	31.16	45.66
15	0.5	1.0	0.0	cos	-	61.51	61.18	25.90	41.95
15	0.5	1.0	0.0	rbf	10.0	61.51	61.18	25.90	41.95
15	0.5	1.0	1.0	cos	-	61.45	61.19	25.71	41.88
15	0.5	1.0	1.0	rbf	10.0	61.45	61.19	25.71	41.87
15	0.5	1.0	10.0	cos	-	61.34	61.24	25.66	41.62
15	0.5	1.0	10.0	rbf	10.0	61.35	61.25	25.59	41.74
15	0.5	1.0	100.0	cos	-	61.16	61.16	27.08	43.30
15	0.5	1.0	100.0	rbf	10.0	61.15	61.22	26.86	43.07
15	1.0	0.1	0.0	cos	-	59.31	46.89	24.03	32.72
15	1.0	0.1	0.0	rbf	10.0	59.31	46.89	24.03	32.72
15	1.0	0.1	1.0	cos	-	59.32	46.91	24.55	33.03
15	1.0	0.1	1.0	rbf	10.0	59.32	46.90	24.45	32.98
15	1.0	0.1	10.0	cos	-	58.26	46.45	28.33	36.33
15	1.0	0.1	10.0	rbf	10.0	58.50	46.56	28.05	35.92
15	1.0	0.1	100.0	cos	-	54.94	44.97	32.44	40.40
15	1.0	0.1	100.0	rbf	10.0	54.75	44.74	32.54	40.46
15	1.0	1.0	0.0	cos	-	59.22	46.87	23.94	32.82
15	1.0	1.0	0.0	rbf	10.0	59.22	46.87	23.94	32.82
15	1.0	1.0	1.0	cos	-	59.31	46.97	24.52	33.15
15	1.0	1.0	1.0	rbf	10.0	59.31	46.96	24.49	33.14
15	1.0	1.0	10.0	cos	-	58.20	46.21	28.24	36.07
15	1.0	1.0	10.0	rbf	10.0	58.37	46.32	28.07	35.73
15	1.0	1.0	100.0	cos	-	54.63	44.71	33.12	40.81
15	1.0	1.0	100.0	rbf	10.0	55.68	45.27	32.29	40.05
30	0.0	0.1	0.0	cos	-	55.90	62.25	4.77	14.04
30	0.0	0.1	0.0	rbf	10.0	55.90	62.25	4.77	14.04
30	0.0	0.1	1.0	cos	-	55.90	62.25	4.66	13.71
30	0.0	0.1	1.0	rbf	10.0	55.90	62.25	4.66	13.71
30	0.0	0.1	10.0	cos	-	56.18	62.18	3.93	12.30
30	0.0	0.1	10.0	rbf	10.0	56.14	62.21	3.98	12.37
30	0.0	0.1	100.0	cos	-	54.17	62.05	24.11	37.41
30	0.0	0.1	100.0	rbf	10.0	54.65	62.43	16.86	30.35
30	0.0	1.0	0.0	cos	-	56.93	61.94	2.73	7.90
30	0.0	1.0	0.0	rbf	10.0	56.93	61.94	2.73	7.90
30	0.0	1.0	1.0	cos	-	56.99	61.94	2.67	7.79
30	0.0	1.0	1.0	rbf	10.0	56.99	61.94	2.67	7.79
30	0.0	1.0	10.0	cos	-	56.97	61.93	2.67	7.76
30	0.0	1.0	10.0	rbf	10.0	56.97	61.93	2.67	7.76
30	0.0	1.0	100.0	cos	-	55.50	62.30	7.00	18.19
30	0.0	1.0	100.0	rbf	10.0	55.96	62.16	4.28	12.88
30	0.05	0.1	0.0	cos	-	57.42	62.03	2.58	7.54
30	0.05	0.1	0.0	rbf	10.0	57.42	62.03	2.58	7.54
30	0.05	0.1	1.0	cos	-	57.42	62.03	2.58	7.52
30	0.05	0.1	1.0	rbf	10.0	57.42	62.03	2.58	7.52
30	0.05	0.1	10.0	cos	-	57.40	62.03	2.59	7.53
30	0.05	0.1	10.0	rbf	10.0	57.40	62.03	2.59	7.53
30	0.05	0.1	100.0	cos	-	56.18	62.32	6.18	16.50
30	0.05	0.1	100.0	rbf	10.0	56.77	62.19	3.69	11.46
30	0.05	1.0	0.0	cos	-	57.42	62.03	2.58	7.54
30	0.05	1.0	0.0	rbf	10.0	57.42	62.03	2.58	7.54
30	0.05	1.0	1.0	cos	-	57.42	62.03	2.58	7.52
30	0.05	1.0	1.0	rbf	10.0	57.42	62.03	2.58	7.52
30	0.05	1.0	10.0	cos	-	57.41	62.03	2.59	7.50
30	0.05	1.0	10.0	rbf	10.0	57.40	62.03	2.59	7.53
30	0.05	1.0	100.0	cos	-	56.95	62.11	3.11	9.78
30	0.05	1.0	100.0	rbf	10.0	57.26	62.00	2.63	7.80
30	0.1	0.1	0.0	cos	-	57.79	62.16	2.56	7.47
30	0.1	0.1	0.0	rbf	10.0	57.79	62.16	2.56	7.47
30	0.1	0.1	1.0	cos	-	57.79	62.15	2.56	7.47
30	0.1	0.1	1.0	rbf	10.0	57.79	62.15	2.56	7.47
30	0.1	0.1	10.0	cos	-	57.80	62.14	2.56	7.46
30	0.1	0.1	10.0	rbf	10.0	57.80	62.14	2.56	7.46
30	0.1	0.1	100.0	cos	-	57.28	62.36	4.50	12.54
30	0.1	0.1	100.0	rbf	10.0	57.56	62.18	2.85	8.59
30	0.1	1.0	0.0	cos	-	57.80	62.14	2.56	7.45
30	0.1	1.0	0.0	rbf	10.0	57.80	62.14	2.56	7.45
30	0.1	1.0	1.0	cos	-	57.80	62.14	2.56	7.45
30	0.1	1.0	1.0	rbf	10.0	57.80	62.14	2.56	7.45
30	0.1	1.0	10.0	cos	-	57.80	62.14	2.56	7.46
30	0.1	1.0	10.0	rbf	10.0	57.80	62.14	2.56	7.46
30	0.1	1.0	100.0	cos	-	57.54	62.18	2.85	8.64
30	0.1	1.0	100.0	rbf	10.0	57.73	62.13	2.56	7.62
30	0.5	0.1	0.0	cos	-	67.46	62.15	10.05	19.60
30	0.5	0.1	0.0	rbf	10.0	67.46	62.15	10.05	19.60
30	0.5	0.1	1.0	cos	-	67.47	62.14	10.05	19.64
30	0.5	0.1	1.0	rbf	10.0	67.47	62.13	10.05	19.62
30	0.5	0.1	10.0	cos	-	67.41	62.10	10.19	19.90
30	0.5	0.1	10.0	rbf	10.0	67.40	62.12	10.15	19.89
30	0.5	0.1	100.0	cos	-	66.74	61.69	12.54	23.18
30	0.5	0.1	100.0	rbf	10.0	66.81	61.77	12.21	22.63
30	0.5	1.0	0.0	cos	-	67.00	62.27	8.48	17.32
30	0.5	1.0	0.0	rbf	10.0	67.00	62.27	8.48	17.32
30	0.5	1.0	1.0	cos	-	66.96	62.27	8.45	17.23
30	0.5	1.0	1.0	rbf	10.0	66.97	62.28	8.44	17.23
30	0.5	1.0	10.0	cos	-	66.70	62.30	8.12	16.75
30	0.5	1.0	10.0	rbf	10.0	66.72	62.29	8.11	16.75
30	0.5	1.0	100.0	cos	-	66.30	61.87	9.94	19.48
30	0.5	1.0	100.0	rbf	10.0	66.22	61.94	9.25	18.23
30	1.0	0.1	0.0	cos	-	67.51	50.90	9.68	19.21
30	1.0	0.1	0.0	rbf	10.0	67.51	50.90	9.68	19.21
30	1.0	0.1	1.0	cos	-	67.41	51.01	10.44	19.87
30	1.0	0.1	1.0	rbf	10.0	67.41	50.99	10.37	19.81
30	1.0	0.1	10.0	cos	-	66.57	50.73	20.22	30.71
30	1.0	0.1	10.0	rbf	10.0	66.78	50.90	18.63	29.43
30	1.0	0.1	100.0	cos	-	60.03	47.77	30.53	42.86
30	1.0	0.1	100.0	rbf	10.0	60.66	48.08	30.95	42.91
30	1.0	1.0	0.0	cos	-	67.43	50.85	9.81	19.37
30	1.0	1.0	0.0	rbf	10.0	67.43	50.85	9.81	19.37
30	1.0	1.0	1.0	cos	-	67.38	51.03	10.32	19.67
30	1.0	1.0	1.0	rbf	10.0	67.40	51.04	10.25	19.65
30	1.0	1.0	10.0	cos	-	66.48	50.45	20.61	31.35
30	1.0	1.0	10.0	rbf	10.0	66.70	50.58	19.46	29.88
30	1.0	1.0	100.0	cos	-	60.32	47.77	31.56	42.82
30	1.0	1.0	100.0	rbf	10.0	60.85	48.13	31.43	42.99
50	0.0	0.1	0.0	cos	-	58.82	64.64	2.17	7.25
50	0.0	0.1	0.0	rbf	10.0	58.82	64.64	2.17	7.25
50	0.0	0.1	1.0	cos	-	59.14	64.63	1.61	5.98
50	0.0	0.1	1.0	rbf	10.0	59.14	64.63	1.61	5.98
50	0.0	0.1	10.0	cos	-	59.90	64.71	0.93	3.81
50	0.0	0.1	10.0	rbf	10.0	59.82	64.68	0.96	3.96
50	0.0	0.1	100.0	cos	-	54.35	62.73	27.40	39.11
50	0.0	0.1	100.0	rbf	10.0	55.42	63.52	22.05	31.88
50	0.0	1.0	0.0	cos	-	61.19	64.98	0.68	2.21
50	0.0	1.0	0.0	rbf	10.0	61.19	64.98	0.68	2.21
50	0.0	1.0	1.0	cos	-	61.18	64.98	0.68	2.21
50	0.0	1.0	1.0	rbf	10.0	61.18	64.98	0.68	2.21
50	0.0	1.0	10.0	cos	-	61.63	65.08	0.66	2.02
50	0.0	1.0	10.0	rbf	10.0	61.58	65.07	0.66	2.04
50	0.0	1.0	100.0	cos	-	56.66	64.36	10.53	19.75
50	0.0	1.0	100.0	rbf	10.0	57.87	64.43	4.55	11.76
50	0.05	0.1	0.0	cos	-	62.10	65.16	0.66	2.07
50	0.05	0.1	0.0	rbf	10.0	62.10	65.16	0.66	2.07
50	0.05	0.1	1.0	cos	-	62.09	65.16	0.66	2.07
50	0.05	0.1	1.0	rbf	10.0	62.09	65.16	0.66	2.07
50	0.05	0.1	10.0	cos	-	62.30	65.22	0.65	2.01
50	0.05	0.1	10.0	rbf	10.0	62.29	65.22	0.65	2.02
50	0.05	0.1	100.0	cos	-	58.10	63.99	18.36	28.18
50	0.05	0.1	100.0	rbf	10.0	58.79	64.54	7.46	16.16
50	0.05	1.0	0.0	cos	-	62.35	65.24	0.65	1.96
50	0.05	1.0	0.0	rbf	10.0	62.35	65.24	0.65	1.96
50	0.05	1.0	1.0	cos	-	62.35	65.24	0.65	1.96
50	0.05	1.0	1.0	rbf	10.0	62.35	65.24	0.65	1.96
50	0.05	1.0	10.0	cos	-	62.35	65.26	0.65	1.95
50	0.05	1.0	10.0	rbf	10.0	62.34	65.26	0.65	1.95
50	0.05	1.0	100.0	cos	-	59.12	64.55	4.18	11.13
50	0.05	1.0	100.0	rbf	10.0	60.40	64.67	1.16	4.56
50	0.1	0.1	0.0	cos	-	62.68	65.31	0.67	2.08
50	0.1	0.1	0.0	rbf	10.0	62.68	65.31	0.67	2.08
50	0.1	0.1	1.0	cos	-	62.68	65.31	0.67	2.09
50	0.1	0.1	1.0	rbf	10.0	62.68	65.31	0.67	2.09
50	0.1	0.1	10.0	cos	-	62.79	65.39	0.69	2.06
50	0.1	0.1	10.0	rbf	10.0	62.77	65.37	0.69	2.07
50	0.1	0.1	100.0	cos	-	61.88	64.68	16.87	25.82
50	0.1	0.1	100.0	rbf	10.0	61.12	64.65	10.67	19.50
50	0.1	1.0	0.0	cos	-	62.91	65.39	0.69	2.00
50	0.1	1.0	0.0	rbf	10.0	62.91	65.39	0.69	2.00
50	0.1	1.0	1.0	cos	-	62.91	65.40	0.69	2.00
50	0.1	1.0	1.0	rbf	10.0	62.91	65.40	0.69	2.00
50	0.1	1.0	10.0	cos	-	62.92	65.41	0.69	2.00
50	0.1	1.0	10.0	rbf	10.0	62.91	65.41	0.69	2.00
50	0.1	1.0	100.0	cos	-	60.73	64.70	4.07	10.91
50	0.1	1.0	100.0	rbf	10.0	61.53	64.89	1.05	4.17
50	0.5	0.1	0.0	cos	-	71.38	64.28	3.82	9.27
50	0.5	0.1	0.0	rbf	10.0	71.38	64.28	3.82	9.27
50	0.5	0.1	1.0	cos	-	71.38	64.27	3.83	9.30
50	0.5	0.1	1.0	rbf	10.0	71.38	64.27	3.83	9.29
50	0.5	0.1	10.0	cos	-	71.32	64.25	3.96	9.58
50	0.5	0.1	10.0	rbf	10.0	71.33	64.26	3.96	9.56
50	0.5	0.1	100.0	cos	-	70.29	63.67	6.07	12.75
50	0.5	0.1	100.0	rbf	10.0	70.48	63.80	5.71	12.35
50	0.5	1.0	0.0	cos	-	71.05	64.48	3.14	7.80
50	0.5	1.0	0.0	rbf	10.0	71.05	64.48	3.14	7.80
50	0.5	1.0	1.0	cos	-	71.01	64.46	3.08	7.56
50	0.5	1.0	1.0	rbf	10.0	71.00	64.45	3.10	7.68
50	0.5	1.0	10.0	cos	-	70.73	64.50	2.61	6.75
50	0.5	1.0	10.0	rbf	10.0	70.80	64.52	2.70	6.86
50	0.5	1.0	100.0	cos	-	70.25	63.80	4.99	11.39
50	0.5	1.0	100.0	rbf	10.0	70.22	63.98	3.56	9.20
50	1.0	0.1	0.0	cos	-	71.23	53.37	7.69	14.01
50	1.0	0.1	0.0	rbf	10.0	71.23	53.37	7.69	14.01
50	1.0	0.1	1.0	cos	-	71.11	53.51	8.35	14.85
50	1.0	0.1	1.0	rbf	10.0	71.10	53.50	8.24	14.74
50	1.0	0.1	10.0	cos	-	70.00	53.09	18.91	28.59
50	1.0	0.1	10.0	rbf	10.0	70.25	53.25	17.69	26.56
50	1.0	0.1	100.0	cos	-	62.15	49.60	30.96	44.22
50	1.0	0.1	100.0	rbf	10.0	63.26	50.16	29.80	43.03
50	1.0	1.0	0.0	cos	-	71.17	53.41	7.80	14.25
50	1.0	1.0	0.0	rbf	10.0	71.17	53.41	7.80	14.25
50	1.0	1.0	1.0	cos	-	71.09	53.52	8.32	14.77
50	1.0	1.0	1.0	rbf	10.0	71.10	53.52	8.21	14.71
50	1.0	1.0	10.0	cos	-	69.92	52.85	19.47	29.52
50	1.0	1.0	10.0	rbf	10.0	70.25	53.05	18.45	27.67
50	1.0	1.0	100.0	cos	-	62.72	49.89	30.56	43.71
50	1.0	1.0	100.0	rbf	10.0	63.10	50.05	30.12	43.72


==> tables/2per_h85.txt <==
d	alpha	beta	gamma	usim	sigma	ci_rel	ci	ap@5	bap@5	ap@10	bap@10
30	0.1	0.1	100.0	rbf	10.0	0.6174	0.5989	0.7104	1.0000	0.6573	1.0000
5	0.0	0.1	100.0	rbf	10.0	0.6487	0.6575	0.8299	1.0000	0.7807	1.0000
5	0.0	0.1	100.0	cos	n/a	0.6485	0.6579	0.8307	1.0000	0.7817	1.0000
30	1.0	0.1	100.0	cos	n/a	0.6036	0.7385	0.6830	1.0000	0.6169	1.0000
5	0.05	0.1	100.0	rbf	10.0	0.6496	0.6613	0.8278	1.0000	0.7752	1.0000
5	0.05	0.1	100.0	cos	n/a	0.6501	0.6619	0.8285	1.0000	0.7767	1.0000
5	0.1	0.1	100.0	rbf	10.0	0.6206	0.5749	0.6901	1.0000	0.6502	1.0000
30	0.05	0.1	100.0	rbf	10.0	0.6153	0.5868	0.7143	1.0000	0.6640	1.0000
50	0.1	0.1	100.0	rbf	10.0	0.6210	0.6017	0.6945	1.0000	0.6460	1.0000
5	0.1	0.1	100.0	cos	n/a	0.6250	0.5849	0.7203	1.0000	0.6723	1.0000
30	0.5	0.1	100.0	rbf	10.0	0.6187	0.6247	0.6780	1.0000	0.6294	1.0000
5	0.5	0.1	100.0	rbf	10.0	0.6277	0.6219	0.6579	1.0000	0.6159	1.0000
5	0.5	0.1	100.0	cos	n/a	0.6268	0.6222	0.6602	1.0000	0.6175	1.0000
5	1.0	0.1	100.0	rbf	10.0	0.5772	0.6881	0.6767	1.0000	0.6113	1.0000
5	1.0	0.1	100.0	cos	n/a	0.5799	0.6935	0.6737	1.0000	0.6134	1.0000
10	0.0	0.1	100.0	rbf	10.0	0.6482	0.6672	0.8256	1.0000	0.7767	1.0000
10	0.0	0.1	100.0	cos	n/a	0.6490	0.6604	0.8280	1.0000	0.7802	1.0000
10	0.05	0.1	100.0	rbf	10.0	0.6490	0.6702	0.8243	1.0000	0.7719	1.0000
10	0.05	0.1	100.0	cos	n/a	0.6182	0.5796	0.7500	1.0000	0.6970	1.0000
30	1.0	0.1	100.0	rbf	10.0	0.6032	0.7352	0.6841	1.0000	0.6156	1.0000
10	0.1	0.1	100.0	rbf	10.0	0.6188	0.5832	0.7044	1.0000	0.6564	1.0000
10	0.1	0.1	100.0	cos	n/a	0.6172	0.5820	0.7112	1.0000	0.6633	1.0000
10	0.5	0.1	100.0	rbf	10.0	0.6216	0.6071	0.6617	1.0000	0.6084	1.0000
10	0.5	0.1	100.0	cos	n/a	0.6240	0.6127	0.6774	1.0000	0.6257	1.0000
10	1.0	0.1	100.0	rbf	10.0	0.5874	0.6762	0.6721	1.0000	0.6072	1.0000
10	1.0	0.1	100.0	cos	n/a	0.5888	0.6807	0.6775	1.0000	0.6090	1.0000
15	0.0	0.1	100.0	rbf	10.0	0.6223	0.5854	0.7739	1.0000	0.7225	1.0000
15	0.0	0.1	100.0	cos	n/a	0.6253	0.5867	0.7784	1.0000	0.7290	1.0000
15	0.05	0.1	100.0	rbf	10.0	0.6088	0.5761	0.7136	1.0000	0.6669	1.0000
15	0.05	0.1	100.0	cos	n/a	0.6117	0.5751	0.7328	1.0000	0.6794	1.0000
15	0.1	0.1	100.0	rbf	10.0	0.6082	0.5842	0.7033	1.0000	0.6564	1.0000
15	0.1	0.1	100.0	cos	n/a	0.6109	0.5859	0.7091	1.0000	0.6654	1.0000
15	0.5	0.1	100.0	rbf	10.0	0.6108	0.5993	0.6814	1.0000	0.6307	1.0000
15	0.5	0.1	100.0	cos	n/a	0.6137	0.6022	0.6828	1.0000	0.6303	1.0000
15	1.0	0.1	100.0	cos	n/a	0.5920	0.7019	0.6735	1.0000	0.6166	1.0000
15	1.0	0.1	100.0	rbf	10.0	0.5885	0.6979	0.6671	1.0000	0.6130	1.0000
30	0.0	0.1	100.0	rbf	10.0	0.6241	0.5945	0.7815	1.0000	0.7303	1.0000
30	0.0	0.1	100.0	cos	n/a	0.6217	0.5927	0.7782	1.0000	0.7282	1.0000
30	0.05	0.1	100.0	cos	n/a	0.6196	0.5920	0.7246	1.0000	0.6763	1.0000
30	0.1	0.1	100.0	cos	n/a	0.6170	0.5972	0.7122	1.0000	0.6577	1.0000
30	0.5	0.1	100.0	cos	n/a	0.6212	0.6270	0.6839	1.0000	0.6329	1.0000
50	0.0	0.1	100.0	rbf	10.0	0.6195	0.5918	0.7764	1.0000	0.7270	1.0000
50	0.0	0.1	100.0	cos	n/a	0.6217	0.5915	0.7763	1.0000	0.7286	1.0000
50	0.05	0.1	100.0	rbf	10.0	0.6178	0.5939	0.7100	1.0000	0.6595	1.0000
50	0.05	0.1	100.0	cos	n/a	0.6228	0.5955	0.7250	1.0000	0.6692	1.0000
50	0.1	0.1	100.0	cos	n/a	0.6249	0.6074	0.7062	1.0000	0.6490	1.0000
50	0.5	0.1	100.0	rbf	10.0	0.6220	0.6211	0.6802	1.0000	0.6322	1.0000
50	0.5	0.1	100.0	cos	n/a	0.6246	0.6263	0.6813	1.0000	0.6333	1.0000
50	1.0	0.1	100.0	rbf	10.0	0.6109	0.7492	0.6768	1.0000	0.6096	1.0000
50	1.0	0.1	100.0	cos	n/a	0.6115	0.7545	0.6820	1.0000	0.6130	1.0000


==> tables/2per_h90.txt <==
d	alpha	beta	gamma	usim	sigma	ci_rel	ci	ap@5	bap@5	ap@10	bap@10
10	1.0	0.1	100.0	cos	n/a	0.5807	0.6822	0.6956	1.0000	0.6236	1.0000
5	0.0	0.1	100.0	rbf	10.0	0.6411	0.6510	0.8366	1.0000	0.7863	1.0000
10	1.0	0.1	100.0	rbf	10.0	0.5784	0.6790	0.6985	1.0000	0.6228	1.0000
5	0.0	0.1	100.0	cos	n/a	0.6413	0.6511	0.8367	1.0000	0.7883	1.0000
15	0.0	0.1	100.0	cos	n/a	0.6102	0.5777	0.7630	1.0000	0.7179	1.0000
5	0.05	0.1	100.0	rbf	10.0	0.6410	0.6548	0.8338	1.0000	0.7809	1.0000
5	0.05	0.1	100.0	cos	n/a	0.6412	0.6550	0.8342	1.0000	0.7810	1.0000
15	0.0	0.1	100.0	rbf	10.0	0.6066	0.5791	0.7656	1.0000	0.7166	1.0000
5	0.1	0.1	100.0	rbf	10.0	0.6408	0.6582	0.8331	1.0000	0.7766	1.0000
5	0.1	0.1	100.0	cos	n/a	0.6119	0.5709	0.7474	1.0000	0.6983	1.0000
5	0.5	0.1	100.0	rbf	10.0	0.6130	0.5965	0.6616	1.0000	0.6129	1.0000
5	0.5	0.1	100.0	cos	n/a	0.6153	0.6096	0.6810	1.0000	0.6237	1.0000
15	0.5	0.1	100.0	rbf	10.0	0.6038	0.6059	0.6978	1.0000	0.6456	1.0000
5	1.0	0.1	100.0	rbf	10.0	0.5801	0.6731	0.6714	1.0000	0.6074	1.0000
15	0.5	0.1	100.0	cos	n/a	0.6067	0.6089	0.7043	1.0000	0.6528	1.0000
5	1.0	0.1	100.0	cos	n/a	0.5804	0.6807	0.6799	1.0000	0.6172	1.0000
10	0.0	0.1	100.0	rbf	10.0	0.6413	0.6629	0.8389	1.0000	0.7820	1.0000
10	0.0	0.1	100.0	cos	n/a	0.6420	0.6630	0.8384	1.0000	0.7821	1.0000
10	0.05	0.1	100.0	rbf	10.0	0.6410	0.6663	0.8362	1.0000	0.7778	1.0000
10	0.05	0.1	100.0	cos	n/a	0.6406	0.6665	0.8364	1.0000	0.7779	1.0000
10	0.1	0.1	100.0	rbf	10.0	0.6077	0.5706	0.7207	1.0000	0.6742	1.0000
10	0.1	0.1	100.0	cos	n/a	0.6117	0.5772	0.7200	1.0000	0.6720	1.0000
10	0.5	0.1	100.0	rbf	10.0	0.6063	0.5978	0.6810	1.0000	0.6290	1.0000
10	0.5	0.1	100.0	cos	n/a	0.6118	0.6072	0.6956	1.0000	0.6388	1.0000
50	1.0	0.1	100.0	rbf	10.0	0.6155	0.7528	0.7138	1.0000	0.6328	1.0000
15	0.05	0.1	100.0	rbf	10.0	0.6082	0.5715	0.7299	1.0000	0.6729	1.0000
15	0.05	0.1	100.0	cos	n/a	0.6105	0.5771	0.7415	1.0000	0.6861	1.0000
15	0.1	0.1	100.0	rbf	10.0	0.6041	0.5779	0.7215	1.0000	0.6659	1.0000
15	0.1	0.1	100.0	cos	n/a	0.6055	0.5796	0.7433	1.0000	0.6839	1.0000
15	1.0	0.1	100.0	rbf	10.0	0.5906	0.7049	0.7126	1.0000	0.6379	1.0000
15	1.0	0.1	100.0	cos	n/a	0.5926	0.7083	0.7158	1.0000	0.6433	1.0000
30	0.0	0.1	100.0	rbf	10.0	0.6100	0.5809	0.7587	1.0000	0.7152	1.0000
30	0.0	0.1	100.0	cos	n/a	0.6138	0.5868	0.7764	1.0000	0.7329	1.0000
30	0.05	0.1	100.0	rbf	10.0	0.6090	0.5774	0.7389	1.0000	0.6748	1.0000
30	0.05	0.1	100.0	cos	n/a	0.6130	0.5794	0.7475	1.0000	0.6829	1.0000
30	0.1	0.1	100.0	rbf	10.0	0.6078	0.5860	0.7256	1.0000	0.6647	1.0000
30	0.1	0.1	100.0	cos	n/a	0.6103	0.5858	0.7264	1.0000	0.6648	1.0000
30	0.5	0.1	100.0	rbf	10.0	0.6069	0.5957	0.7096	1.0000	0.6487	1.0000
30	0.5	0.1	100.0	cos	n/a	0.6121	0.6101	0.7161	1.0000	0.6569	1.0000
30	1.0	0.1	100.0	rbf	10.0	0.6042	0.7373	0.7134	1.0000	0.6351	1.0000
30	1.0	0.1	100.0	cos	n/a	0.6055	0.7400	0.7100	1.0000	0.6333	1.0000
50	0.0	0.1	100.0	rbf	10.0	0.6153	0.5878	0.7641	1.0000	0.7204	1.0000
50	0.0	0.1	100.0	cos	n/a	0.6158	0.5883	0.7643	1.0000	0.7219	1.0000
50	0.05	0.1	100.0	rbf	10.0	0.6183	0.5910	0.7342	1.0000	0.6741	1.0000
50	0.05	0.1	100.0	cos	n/a	0.6167	0.5875	0.7374	1.0000	0.6741	1.0000
50	0.1	0.1	100.0	rbf	10.0	0.6183	0.5972	0.7165	1.0000	0.6524	1.0000
50	0.1	0.1	100.0	cos	n/a	0.6179	0.5947	0.7186	1.0000	0.6625	1.0000
50	0.5	0.1	100.0	rbf	10.0	0.6179	0.6113	0.6922	1.0000	0.6402	1.0000
50	0.5	0.1	100.0	cos	n/a	0.6189	0.6098	0.6968	1.0000	0.6420	1.0000
50	1.0	0.1	100.0	cos	n/a	0.6166	0.7547	0.7123	1.0000	0.6330	1.0000


==> tables/2per_h95.txt <==
d	alpha	beta	gamma	usim	sigma	ci_rel	ci	ap@5	bap@5	ap@10	bap@10
10	1.0	0.1	100.0	cos	n/a	0.5922	0.6161	0.6900	1.0000	0.6302	1.0000
10	1.0	0.1	100.0	rbf	10.0	0.5920	0.6152	0.6681	1.0000	0.6257	1.0000
5	0.0	0.1	100.0	rbf	10.0	0.6233	0.5969	0.6796	1.0000	0.6475	1.0000
5	0.0	0.1	100.0	cos	n/a	0.6042	0.5790	0.6023	1.0000	0.5735	1.0000
10	0.5	0.1	100.0	cos	n/a	0.6373	0.6215	0.6258	1.0000	0.6051	1.0000
15	0.0	0.1	100.0	rbf	10.0	0.6612	0.6684	0.7950	1.0000	0.7479	1.0000
5	0.05	0.1	100.0	rbf	10.0	0.6003	0.5707	0.6641	1.0000	0.6379	1.0000
5	0.05	0.1	100.0	cos	n/a	0.5835	0.5627	0.6437	1.0000	0.6064	1.0000
5	0.1	0.1	100.0	rbf	10.0	0.6318	0.5917	0.6987	1.0000	0.6244	1.0000
5	0.1	0.1	100.0	cos	n/a	0.6117	0.5752	0.6213	1.0000	0.5845	1.0000
5	0.5	0.1	100.0	rbf	10.0	0.6166	0.6178	0.6155	1.0000	0.6014	1.0000
15	0.0	0.1	100.0	cos	n/a	0.6505	0.6687	0.8112	1.0000	0.7516	1.0000
5	0.5	0.1	100.0	cos	n/a	0.5786	0.5800	0.5381	1.0000	0.5224	1.0000
50	0.05	0.1	100.0	cos	n/a	0.6277	0.5917	0.7451	1.0000	0.6827	1.0000
5	1.0	0.1	100.0	rbf	10.0	0.5912	0.6919	0.6226	1.0000	0.5899	1.0000
5	1.0	0.1	100.0	cos	n/a	0.5798	0.6847	0.6685	1.0000	0.6353	1.0000
10	0.0	0.1	100.0	rbf	10.0	0.6474	0.6628	0.7923	1.0000	0.7438	1.0000
10	0.0	0.1	100.0	cos	n/a	0.6467	0.6629	0.7914	1.0000	0.7409	1.0000
50	0.0	0.1	100.0	cos	n/a	0.6212	0.5909	0.7215	1.0000	0.6737	1.0000
10	0.05	0.1	100.0	rbf	10.0	0.6145	0.5672	0.6121	1.0000	0.5700	1.0000
10	0.05	0.1	100.0	cos	n/a	0.6137	0.5674	0.6405	1.0000	0.5963	1.0000
10	0.1	0.1	100.0	rbf	10.0	0.6052	0.5757	0.6182	1.0000	0.5697	1.0000
10	0.1	0.1	100.0	cos	n/a	0.6128	0.5753	0.6172	1.0000	0.5726	1.0000
15	1.0	0.1	100.0	cos	n/a	0.6004	0.6603	0.6937	1.0000	0.6291	1.0000
10	0.5	0.1	100.0	rbf	10.0	0.6388	0.6199	0.6167	1.0000	0.5903	1.0000
15	0.05	0.1	100.0	rbf	10.0	0.6616	0.6707	0.8164	1.0000	0.7490	1.0000
15	0.05	0.1	100.0	cos	n/a	0.6595	0.6708	0.8180	1.0000	0.7497	1.0000
15	0.1	0.1	100.0	rbf	10.0	0.6361	0.5733	0.6454	1.0000	0.6207	1.0000
15	0.1	0.1	100.0	cos	n/a	0.6321	0.5673	0.6514	1.0000	0.6045	1.0000
15	0.5	0.1	100.0	rbf	10.0	0.6575	0.5979	0.6547	1.0000	0.6107	1.0000
15	0.5	0.1	100.0	cos	n/a	0.6546	0.6119	0.6618	1.0000	0.6144	1.0000
15	1.0	0.1	100.0	rbf	10.0	0.5952	0.6585	0.6820	1.0000	0.6223	1.0000
30	0.0	0.1	100.0	rbf	10.0	0.6551	0.6786	0.7916	1.0000	0.7429	1.0000
30	0.0	0.1	100.0	cos	n/a	0.6169	0.5811	0.7033	1.0000	0.6611	1.0000
30	0.05	0.1	100.0	rbf	10.0	0.6584	0.6806	0.7898	1.0000	0.7380	1.0000
30	0.05	0.1	100.0	cos	n/a	0.6337	0.5802	0.7295	1.0000	0.6611	1.0000
30	0.1	0.1	100.0	cos	n/a	0.6476	0.5888	0.7355	1.0000	0.6694	1.0000
30	0.1	0.1	100.0	rbf	10.0	0.6388	0.5860	0.7167	1.0000	0.6561	1.0000
30	0.5	0.1	100.0	rbf	10.0	0.6395	0.6118	0.7211	1.0000	0.6401	1.0000
30	0.5	0.1	100.0	cos	n/a	0.6422	0.6102	0.7204	1.0000	0.6517	1.0000
30	1.0	0.1	100.0	rbf	10.0	0.6429	0.7142	0.7082	1.0000	0.6223	1.0000
30	1.0	0.1	100.0	cos	n/a	0.6467	0.7160	0.7158	1.0000	0.6236	1.0000
50	0.0	0.1	100.0	rbf	10.0	0.6148	0.5876	0.7288	1.0000	0.6810	1.0000
50	0.05	0.1	100.0	rbf	10.0	0.6253	0.5890	0.7540	1.0000	0.6835	1.0000
50	0.1	0.1	100.0	rbf	10.0	0.6275	0.5940	0.7490	1.0000	0.6687	1.0000
50	0.1	0.1	100.0	cos	n/a	0.6375	0.5989	0.7484	1.0000	0.6700	1.0000
50	0.5	0.1	100.0	rbf	10.0	0.6448	0.6264	0.7077	1.0000	0.6477	1.0000
50	0.5	0.1	100.0	cos	n/a	0.6397	0.6112	0.7123	1.0000	0.6568	1.0000
50	1.0	0.1	100.0	rbf	10.0	0.6467	0.7409	0.7050	1.0000	0.6152	1.0000
50	1.0	0.1	100.0	cos	n/a	0.6472	0.7410	0.7222	1.0000	0.6227	1.0000


==> tables/5p_top.txt <==
5	0.0	0.1	0.0	cos	-	47.80	56.94	44.56	54.60
5	0.0	0.1	0.0	rbf	10.0	47.80	56.94	44.56	54.60
5	0.0	0.1	1.0	cos	-	47.80	56.94	44.58	54.60
5	0.0	0.1	1.0	rbf	10.0	47.80	56.94	44.58	54.60
5	0.0	0.1	10.0	cos	-	47.79	56.93	44.58	54.59
5	0.0	0.1	10.0	rbf	10.0	47.79	56.92	44.58	54.59
5	0.0	0.1	100.0	cos	-	47.75	56.86	44.47	54.48
5	0.0	0.1	100.0	rbf	10.0	47.74	56.87	44.47	54.49
5	0.0	1.0	0.0	cos	-	47.79	56.93	44.56	54.59
5	0.0	1.0	0.0	rbf	10.0	47.79	56.93	44.56	54.59
5	0.0	1.0	1.0	cos	-	47.80	56.94	44.58	54.60
5	0.0	1.0	1.0	rbf	10.0	47.80	56.93	44.58	54.59
5	0.0	1.0	10.0	cos	-	47.79	56.93	44.58	54.59
5	0.0	1.0	10.0	rbf	10.0	47.79	56.92	44.58	54.59
5	0.0	1.0	100.0	cos	-	47.75	56.86	44.47	54.48
5	0.0	1.0	100.0	rbf	10.0	47.74	56.87	44.47	54.49
5	0.05	0.1	0.0	cos	-	48.00	57.06	44.53	54.63
5	0.05	0.1	0.0	rbf	10.0	48.00	57.06	44.53	54.63
5	0.05	0.1	1.0	cos	-	48.00	57.06	44.53	54.63
5	0.05	0.1	1.0	rbf	10.0	48.00	57.06	44.53	54.63
5	0.05	0.1	10.0	cos	-	47.98	57.05	44.53	54.63
5	0.05	0.1	10.0	rbf	10.0	47.99	57.05	44.53	54.63
5	0.05	0.1	100.0	cos	-	47.95	56.98	44.54	54.66
5	0.05	0.1	100.0	rbf	10.0	47.98	57.00	44.57	54.69
5	0.05	1.0	0.0	cos	-	48.00	57.06	44.53	54.63
5	0.05	1.0	0.0	rbf	10.0	48.00	57.06	44.53	54.63
5	0.05	1.0	1.0	cos	-	48.00	57.06	44.53	54.63
5	0.05	1.0	1.0	rbf	10.0	48.00	57.06	44.53	54.63
5	0.05	1.0	10.0	cos	-	47.98	57.05	44.53	54.63
5	0.05	1.0	10.0	rbf	10.0	47.99	57.05	44.53	54.63
5	0.05	1.0	100.0	cos	-	47.95	56.98	44.54	54.66
5	0.05	1.0	100.0	rbf	10.0	47.98	57.00	44.57	54.69
5	0.1	0.1	0.0	cos	-	48.19	57.14	44.56	54.54
5	0.1	0.1	0.0	rbf	10.0	48.19	57.14	44.56	54.54
5	0.1	0.1	1.0	cos	-	48.18	57.14	44.54	54.54
5	0.1	0.1	1.0	rbf	10.0	48.18	57.14	44.54	54.54
5	0.1	0.1	10.0	cos	-	48.17	57.14	44.56	54.53
5	0.1	0.1	10.0	rbf	10.0	48.16	57.14	44.54	54.53
5	0.1	0.1	100.0	cos	-	48.16	57.09	44.73	54.56
5	0.1	0.1	100.0	rbf	10.0	48.17	57.10	44.73	54.57
5	0.1	1.0	0.0	cos	-	48.19	57.14	44.56	54.54
5	0.1	1.0	0.0	rbf	10.0	48.19	57.14	44.56	54.54
5	0.1	1.0	1.0	cos	-	48.18	57.14	44.54	54.54
5	0.1	1.0	1.0	rbf	10.0	48.18	57.14	44.54	54.54
5	0.1	1.0	10.0	cos	-	48.17	57.14	44.56	54.53
5	0.1	1.0	10.0	rbf	10.0	48.16	57.14	44.54	54.54
5	0.1	1.0	100.0	cos	-	48.16	57.09	44.73	54.56
5	0.1	1.0	100.0	rbf	10.0	48.17	57.10	44.73	54.57
5	0.5	0.1	0.0	cos	-	49.82	57.97	45.44	54.86
5	0.5	0.1	0.0	rbf	10.0	49.82	57.97	45.44	54.86
5	0.5	0.1	1.0	cos	-	49.82	57.96	45.44	54.86
5	0.5	0.1	1.0	rbf	10.0	49.82	57.96	45.44	54.86
5	0.5	0.1	10.0	cos	-	49.84	57.97	45.50	54.86
5	0.5	0.1	10.0	rbf	10.0	49.84	57.97	45.50	54.86
5	0.5	0.1	100.0	cos	-	49.82	57.92	45.48	54.73
5	0.5	0.1	100.0	rbf	10.0	49.81	57.93	45.45	54.77
5	0.5	1.0	0.0	cos	-	49.82	57.97	45.44	54.86
5	0.5	1.0	0.0	rbf	10.0	49.82	57.97	45.44	54.86
5	0.5	1.0	1.0	cos	-	49.82	57.96	45.44	54.86
5	0.5	1.0	1.0	rbf	10.0	49.82	57.96	45.44	54.86
5	0.5	1.0	10.0	cos	-	49.84	57.97	45.50	54.86
5	0.5	1.0	10.0	rbf	10.0	49.84	57.97	45.50	54.86
5	0.5	1.0	100.0	cos	-	49.82	57.92	45.48	54.73
5	0.5	1.0	100.0	rbf	10.0	49.81	57.93	45.45	54.77
5	1.0	0.1	0.0	cos	-	47.77	50.97	40.54	45.13
5	1.0	0.1	0.0	rbf	10.0	47.77	50.97	40.54	45.13
5	1.0	0.1	1.0	cos	-	48.07	51.27	40.63	45.43
5	1.0	0.1	1.0	rbf	10.0	48.05	51.21	40.63	45.36
5	1.0	0.1	10.0	cos	-	49.07	52.24	41.19	46.31
5	1.0	0.1	10.0	rbf	10.0	48.99	52.15	41.06	46.16
5	1.0	0.1	100.0	cos	-	52.52	55.76	44.36	48.92
5	1.0	0.1	100.0	rbf	10.0	52.31	55.34	44.25	48.76
5	1.0	1.0	0.0	cos	-	48.29	51.38	40.75	45.52
5	1.0	1.0	0.0	rbf	10.0	48.29	51.38	40.75	45.52
5	1.0	1.0	1.0	cos	-	48.40	51.53	40.91	45.65
5	1.0	1.0	1.0	rbf	10.0	48.40	51.52	40.91	45.63
5	1.0	1.0	10.0	cos	-	49.41	52.56	41.44	46.56
5	1.0	1.0	10.0	rbf	10.0	49.27	52.44	41.26	46.45
5	1.0	1.0	100.0	cos	-	52.67	55.82	44.36	49.08
5	1.0	1.0	100.0	rbf	10.0	52.32	55.42	44.18	48.78
10	0.0	0.1	0.0	cos	-	51.18	59.74	34.70	50.40
10	0.0	0.1	0.0	rbf	10.0	51.18	59.74	34.70	50.40
10	0.0	0.1	1.0	cos	-	51.19	59.73	34.77	50.40
10	0.0	0.1	1.0	rbf	10.0	51.19	59.74	34.77	50.40
10	0.0	0.1	10.0	cos	-	51.19	59.72	34.85	50.41
10	0.0	0.1	10.0	rbf	10.0	51.18	59.72	34.83	50.41
10	0.0	0.1	100.0	cos	-	51.17	59.71	35.03	50.60
10	0.0	0.1	100.0	rbf	10.0	51.18	59.71	35.03	50.53
10	0.0	1.0	0.0	cos	-	51.18	59.74	34.74	50.40
10	0.0	1.0	0.0	rbf	10.0	51.18	59.74	34.74	50.40
10	0.0	1.0	1.0	cos	-	51.19	59.73	34.77	50.40
10	0.0	1.0	1.0	rbf	10.0	51.19	59.73	34.77	50.40
10	0.0	1.0	10.0	cos	-	51.19	59.72	34.85	50.41
10	0.0	1.0	10.0	rbf	10.0	51.18	59.72	34.85	50.41
10	0.0	1.0	100.0	cos	-	51.17	59.71	35.03	50.60
10	0.0	1.0	100.0	rbf	10.0	51.18	59.71	35.03	50.53
10	0.05	0.1	0.0	cos	-	51.30	59.88	34.59	50.24
10	0.05	0.1	0.0	rbf	10.0	51.30	59.88	34.59	50.24
10	0.05	0.1	1.0	cos	-	51.30	59.88	34.63	50.24
10	0.05	0.1	1.0	rbf	10.0	51.30	59.88	34.63	50.24
10	0.05	0.1	10.0	cos	-	51.30	59.86	34.74	50.24
10	0.05	0.1	10.0	rbf	10.0	51.30	59.86	34.74	50.24
10	0.05	0.1	100.0	cos	-	51.32	59.83	34.88	50.39
10	0.05	0.1	100.0	rbf	10.0	51.32	59.84	34.90	50.36
10	0.05	1.0	0.0	cos	-	51.30	59.88	34.63	50.24
10	0.05	1.0	0.0	rbf	10.0	51.30	59.88	34.63	50.24
10	0.05	1.0	1.0	cos	-	51.30	59.88	34.63	50.24
10	0.05	1.0	1.0	rbf	10.0	51.30	59.88	34.63	50.24
10	0.05	1.0	10.0	cos	-	51.30	59.86	34.74	50.24
10	0.05	1.0	10.0	rbf	10.0	51.30	59.86	34.74	50.24
10	0.05	1.0	100.0	cos	-	51.32	59.82	34.88	50.40
10	0.05	1.0	100.0	rbf	10.0	51.32	59.84	34.90	50.36
10	0.1	0.1	0.0	cos	-	51.46	60.01	34.36	50.12
10	0.1	0.1	0.0	rbf	10.0	51.46	60.01	34.36	50.12
10	0.1	0.1	1.0	cos	-	51.46	60.00	34.39	50.14
10	0.1	0.1	1.0	rbf	10.0	51.46	60.00	34.39	50.12
10	0.1	0.1	10.0	cos	-	51.48	60.00	34.46	50.16
10	0.1	0.1	10.0	rbf	10.0	51.47	60.00	34.42	50.16
10	0.1	0.1	100.0	cos	-	51.45	59.96	34.79	50.21
10	0.1	0.1	100.0	rbf	10.0	51.44	59.97	34.72	50.19
10	0.1	1.0	0.0	cos	-	51.46	60.00	34.39	50.12
10	0.1	1.0	0.0	rbf	10.0	51.46	60.00	34.39	50.12
10	0.1	1.0	1.0	cos	-	51.46	60.00	34.39	50.14
10	0.1	1.0	1.0	rbf	10.0	51.46	60.00	34.39	50.12
10	0.1	1.0	10.0	cos	-	51.47	60.00	34.46	50.16
10	0.1	1.0	10.0	rbf	10.0	51.47	60.00	34.42	50.16
10	0.1	1.0	100.0	cos	-	51.45	59.96	34.79	50.21
10	0.1	1.0	100.0	rbf	10.0	51.44	59.97	34.72	50.19
10	0.5	0.1	0.0	cos	-	52.87	60.93	33.12	48.17
10	0.5	0.1	0.0	rbf	10.0	52.87	60.93	33.12	48.17
10	0.5	0.1	1.0	cos	-	52.87	60.94	33.12	48.17
10	0.5	0.1	1.0	rbf	10.0	52.87	60.94	33.12	48.17
10	0.5	0.1	10.0	cos	-	52.87	60.93	33.19	48.18
10	0.5	0.1	10.0	rbf	10.0	52.88	60.93	33.19	48.18
10	0.5	0.1	100.0	cos	-	52.83	60.91	33.43	48.26
10	0.5	0.1	100.0	rbf	10.0	52.83	60.91	33.40	48.25
10	0.5	1.0	0.0	cos	-	52.87	60.93	33.12	48.17
10	0.5	1.0	0.0	rbf	10.0	52.87	60.93	33.12	48.17
10	0.5	1.0	1.0	cos	-	52.87	60.94	33.12	48.17
10	0.5	1.0	1.0	rbf	10.0	52.87	60.94	33.12	48.17
10	0.5	1.0	10.0	cos	-	52.87	60.93	33.19	48.18
10	0.5	1.0	10.0	rbf	10.0	52.88	60.93	33.19	48.18
10	0.5	1.0	100.0	cos	-	52.84	60.91	33.43	48.27
10	0.5	1.0	100.0	rbf	10.0	52.83	60.91	33.40	48.25
10	1.0	0.1	0.0	cos	-	48.17	48.10	36.19	40.15
10	1.0	0.1	0.0	rbf	10.0	48.17	48.10	36.19	40.15
10	1.0	0.1	1.0	cos	-	48.83	48.83	36.50	40.60
10	1.0	0.1	1.0	rbf	10.0	48.82	48.83	36.51	40.58
10	1.0	0.1	10.0	cos	-	51.26	51.23	37.47	41.77
10	1.0	0.1	10.0	rbf	10.0	51.21	51.19	37.47	41.74
10	1.0	0.1	100.0	cos	-	57.23	57.59	39.25	45.58
10	1.0	0.1	100.0	rbf	10.0	57.00	57.33	39.20	45.44
10	1.0	1.0	0.0	cos	-	48.98	48.86	36.23	40.52
10	1.0	1.0	0.0	rbf	10.0	48.98	48.86	36.23	40.52
10	1.0	1.0	1.0	cos	-	49.68	49.53	36.81	40.78
10	1.0	1.0	1.0	rbf	10.0	49.63	49.48	36.75	40.83
10	1.0	1.0	10.0	cos	-	51.97	51.97	37.92	42.02
10	1.0	1.0	10.0	rbf	10.0	51.73	51.74	37.76	41.97
10	1.0	1.0	100.0	cos	-	57.60	57.99	39.45	45.76
10	1.0	1.0	100.0	rbf	10.0	57.03	57.39	39.15	45.36
15	0.0	0.1	0.0	cos	-	51.86	59.96	15.61	36.24
15	0.0	0.1	0.0	rbf	10.0	51.86	59.96	15.61	36.24
15	0.0	0.1	1.0	cos	-	51.86	59.96	15.61	36.24
15	0.0	0.1	1.0	rbf	10.0	51.86	59.96	15.61	36.24
15	0.0	0.1	10.0	cos	-	51.85	59.96	15.65	36.25
15	0.0	0.1	10.0	rbf	10.0	51.86	59.96	15.65	36.25
15	0.0	0.1	100.0	cos	-	51.79	59.91	15.86	36.48
15	0.0	0.1	100.0	rbf	10.0	51.83	59.92	15.81	36.33
15	0.0	1.0	0.0	cos	-	51.85	59.96	15.47	36.11
15	0.0	1.0	0.0	rbf	10.0	51.85	59.96	15.47	36.11
15	0.0	1.0	1.0	cos	-	51.85	59.96	15.47	36.11
15	0.0	1.0	1.0	rbf	10.0	51.85	59.96	15.47	36.11
15	0.0	1.0	10.0	cos	-	51.85	59.96	15.52	36.11
15	0.0	1.0	10.0	rbf	10.0	51.86	59.96	15.52	36.11
15	0.0	1.0	100.0	cos	-	51.85	59.91	15.83	36.35
15	0.0	1.0	100.0	rbf	10.0	51.83	59.92	15.81	36.33
15	0.05	0.1	0.0	cos	-	51.99	60.00	15.34	35.60
15	0.05	0.1	0.0	rbf	10.0	51.99	60.00	15.34	35.60
15	0.05	0.1	1.0	cos	-	52.00	60.00	15.34	35.59
15	0.05	0.1	1.0	rbf	10.0	52.00	60.00	15.34	35.59
15	0.05	0.1	10.0	cos	-	52.02	60.00	15.44	35.61
15	0.05	0.1	10.0	rbf	10.0	52.02	60.00	15.44	35.61
15	0.05	0.1	100.0	cos	-	51.98	59.98	15.69	35.89
15	0.05	0.1	100.0	rbf	10.0	51.98	59.98	15.67	35.82
15	0.05	1.0	0.0	cos	-	51.99	60.00	15.34	35.59
15	0.05	1.0	0.0	rbf	10.0	51.99	60.00	15.34	35.59
15	0.05	1.0	1.0	cos	-	52.00	60.00	15.34	35.59
15	0.05	1.0	1.0	rbf	10.0	52.00	60.00	15.34	35.59
15	0.05	1.0	10.0	cos	-	52.02	60.00	15.44	35.61
15	0.05	1.0	10.0	rbf	10.0	52.02	60.00	15.44	35.61
15	0.05	1.0	100.0	cos	-	51.98	59.98	15.69	35.91
15	0.05	1.0	100.0	rbf	10.0	51.98	59.98	15.67	35.82
15	0.1	0.1	0.0	cos	-	52.11	60.11	14.96	35.06
15	0.1	0.1	0.0	rbf	10.0	52.11	60.11	14.96	35.06
15	0.1	0.1	1.0	cos	-	52.11	60.11	14.96	35.02
15	0.1	0.1	1.0	rbf	10.0	52.11	60.11	14.96	35.02
15	0.1	0.1	10.0	cos	-	52.12	60.10	15.02	35.03
15	0.1	0.1	10.0	rbf	10.0	52.12	60.10	15.02	35.03
15	0.1	0.1	100.0	cos	-	52.10	60.06	15.46	35.28
15	0.1	0.1	100.0	rbf	10.0	52.11	60.05	15.34	35.24
15	0.1	1.0	0.0	cos	-	52.11	60.11	14.96	35.06
15	0.1	1.0	0.0	rbf	10.0	52.11	60.11	14.96	35.06
15	0.1	1.0	1.0	cos	-	52.11	60.11	14.96	35.02
15	0.1	1.0	1.0	rbf	10.0	52.11	60.11	14.96	35.02
15	0.1	1.0	10.0	cos	-	52.12	60.10	15.02	35.03
15	0.1	1.0	10.0	rbf	10.0	52.12	60.10	15.02	35.03
15	0.1	1.0	100.0	cos	-	52.10	60.06	15.46	35.28
15	0.1	1.0	100.0	rbf	10.0	52.11	60.05	15.36	35.24
15	0.5	0.1	0.0	cos	-	53.62	60.82	13.81	30.80
15	0.5	0.1	0.0	rbf	10.0	53.62	60.82	13.81	30.80
15	0.5	0.1	1.0	cos	-	53.62	60.82	13.81	30.84
15	0.5	0.1	1.0	rbf	10.0	53.62	60.82	13.81	30.84
15	0.5	0.1	10.0	cos	-	53.62	60.82	13.78	30.85
15	0.5	0.1	10.0	rbf	10.0	53.62	60.82	13.81	30.86
15	0.5	0.1	100.0	cos	-	53.65	60.82	13.93	30.90
15	0.5	0.1	100.0	rbf	10.0	53.65	60.81	13.93	30.88
15	0.5	1.0	0.0	cos	-	53.62	60.82	13.81	30.83
15	0.5	1.0	0.0	rbf	10.0	53.62	60.82	13.81	30.83
15	0.5	1.0	1.0	cos	-	53.63	60.82	13.81	30.84
15	0.5	1.0	1.0	rbf	10.0	53.62	60.82	13.81	30.84
15	0.5	1.0	10.0	cos	-	53.62	60.82	13.78	30.85
15	0.5	1.0	10.0	rbf	10.0	53.62	60.82	13.78	30.85
15	0.5	1.0	100.0	cos	-	53.65	60.82	13.93	30.90
15	0.5	1.0	100.0	rbf	10.0	53.65	60.81	13.93	30.88
15	1.0	0.1	0.0	cos	-	50.74	49.26	31.71	37.43
15	1.0	0.1	0.0	rbf	10.0	50.74	49.26	31.71	37.43
15	1.0	0.1	1.0	cos	-	52.32	50.53	32.40	37.66
15	1.0	0.1	1.0	rbf	10.0	52.13	50.41	32.28	37.61
15	1.0	0.1	10.0	cos	-	54.38	52.44	33.77	39.08
15	1.0	0.1	10.0	rbf	10.0	54.26	52.35	33.72	38.76
15	1.0	0.1	100.0	cos	-	61.67	59.68	37.40	43.83
15	1.0	0.1	100.0	rbf	10.0	61.31	59.16	37.72	43.77
15	1.0	1.0	0.0	cos	-	52.87	50.94	32.38	37.41
15	1.0	1.0	0.0	rbf	10.0	52.87	50.94	32.38	37.41
15	1.0	1.0	1.0	cos	-	53.82	51.87	32.49	37.97
15	1.0	1.0	1.0	rbf	10.0	53.71	51.80	32.51	37.97
15	1.0	1.0	10.0	cos	-	55.93	53.94	34.06	39.30
15	1.0	1.0	10.0	rbf	10.0	55.92	53.94	33.84	39.08
15	1.0	1.0	100.0	cos	-	61.72	59.80	37.35	43.97
15	1.0	1.0	100.0	rbf	10.0	60.69	58.57	37.16	43.45
30	0.0	0.1	0.0	cos	-	55.03	60.46	2.41	8.16
30	0.0	0.1	0.0	rbf	10.0	55.03	60.46	2.41	8.16
30	0.0	0.1	1.0	cos	-	55.02	60.46	2.41	8.16
30	0.0	0.1	1.0	rbf	10.0	55.03	60.46	2.41	8.16
30	0.0	0.1	10.0	cos	-	55.06	60.45	2.37	7.97
30	0.0	0.1	10.0	rbf	10.0	55.06	60.46	2.37	7.96
30	0.0	0.1	100.0	cos	-	53.16	60.09	4.04	15.01
30	0.0	0.1	100.0	rbf	10.0	54.27	60.19	3.04	10.70
30	0.0	1.0	0.0	cos	-	55.10	60.47	2.33	7.91
30	0.0	1.0	0.0	rbf	10.0	55.10	60.47	2.33	7.91
30	0.0	1.0	1.0	cos	-	55.10	60.47	2.33	7.90
30	0.0	1.0	1.0	rbf	10.0	55.10	60.47	2.33	7.90
30	0.0	1.0	10.0	cos	-	55.08	60.46	2.36	7.93
30	0.0	1.0	10.0	rbf	10.0	55.08	60.46	2.36	7.93
30	0.0	1.0	100.0	cos	-	54.82	60.36	2.37	8.47
30	0.0	1.0	100.0	rbf	10.0	54.97	60.42	2.33	8.01
30	0.05	0.1	0.0	cos	-	55.51	60.62	2.37	7.68
30	0.05	0.1	0.0	rbf	10.0	55.51	60.62	2.37	7.68
30	0.05	0.1	1.0	cos	-	55.51	60.62	2.37	7.68
30	0.05	0.1	1.0	rbf	10.0	55.51	60.62	2.37	7.68
30	0.05	0.1	10.0	cos	-	55.47	60.62	2.37	7.69
30	0.05	0.1	10.0	rbf	10.0	55.49	60.62	2.37	7.69
30	0.05	0.1	100.0	cos	-	55.37	60.55	2.38	7.78
30	0.05	0.1	100.0	rbf	10.0	55.37	60.55	2.39	7.76
30	0.05	1.0	0.0	cos	-	55.51	60.62	2.37	7.68
30	0.05	1.0	0.0	rbf	10.0	55.51	60.62	2.37	7.68
30	0.05	1.0	1.0	cos	-	55.51	60.62	2.37	7.68
30	0.05	1.0	1.0	rbf	10.0	55.51	60.62	2.37	7.68
30	0.05	1.0	10.0	cos	-	55.47	60.62	2.37	7.69
30	0.05	1.0	10.0	rbf	10.0	55.49	60.62	2.37	7.69
30	0.05	1.0	100.0	cos	-	55.37	60.55	2.38	7.78
30	0.05	1.0	100.0	rbf	10.0	55.37	60.55	2.39	7.75
30	0.1	0.1	0.0	cos	-	55.81	60.84	2.38	7.62
30	0.1	0.1	0.0	rbf	10.0	55.81	60.84	2.38	7.62
30	0.1	0.1	1.0	cos	-	55.81	60.83	2.38	7.62
30	0.1	0.1	1.0	rbf	10.0	55.81	60.84	2.38	7.62
30	0.1	0.1	10.0	cos	-	55.77	60.83	2.38	7.69
30	0.1	0.1	10.0	rbf	10.0	55.78	60.83	2.38	7.66
30	0.1	0.1	100.0	cos	-	55.68	60.76	2.38	7.66
30	0.1	0.1	100.0	rbf	10.0	55.70	60.76	2.38	7.66
30	0.1	1.0	0.0	cos	-	55.81	60.84	2.38	7.62
30	0.1	1.0	0.0	rbf	10.0	55.81	60.84	2.38	7.62
30	0.1	1.0	1.0	cos	-	55.81	60.83	2.38	7.62
30	0.1	1.0	1.0	rbf	10.0	55.81	60.83	2.38	7.62
30	0.1	1.0	10.0	cos	-	55.77	60.83	2.38	7.69
30	0.1	1.0	10.0	rbf	10.0	55.78	60.83	2.38	7.66
30	0.1	1.0	100.0	cos	-	55.68	60.76	2.38	7.66
30	0.1	1.0	100.0	rbf	10.0	55.70	60.76	2.38	7.66
30	0.5	0.1	0.0	cos	-	58.21	62.27	2.38	7.00
30	0.5	0.1	0.0	rbf	10.0	58.21	62.27	2.38	7.00
30	0.5	0.1	1.0	cos	-	58.21	62.27	2.38	7.00
30	0.5	0.1	1.0	rbf	10.0	58.21	62.27	2.38	7.00
30	0.5	0.1	10.0	cos	-	58.20	62.28	2.38	7.00
30	0.5	0.1	10.0	rbf	10.0	58.20	62.28	2.38	7.00
30	0.5	0.1	100.0	cos	-	58.15	62.23	2.40	7.05
30	0.5	0.1	100.0	rbf	10.0	58.17	62.24	2.40	7.04
30	0.5	1.0	0.0	cos	-	58.21	62.27	2.38	7.00
30	0.5	1.0	0.0	rbf	10.0	58.21	62.27	2.38	7.00
30	0.5	1.0	1.0	cos	-	58.21	62.27	2.38	7.00
30	0.5	1.0	1.0	rbf	10.0	58.21	62.27	2.38	7.00
30	0.5	1.0	10.0	cos	-	58.19	62.28	2.38	7.00
30	0.5	1.0	10.0	rbf	10.0	58.20	62.28	2.38	7.00
30	0.5	1.0	100.0	cos	-	58.15	62.23	2.40	7.05
30	0.5	1.0	100.0	rbf	10.0	58.17	62.24	2.40	7.04
30	1.0	0.1	0.0	cos	-	74.89	70.91	11.04	24.71
30	1.0	0.1	0.0	rbf	10.0	74.89	70.91	11.04	24.71
30	1.0	0.1	1.0	cos	-	74.98	71.10	11.48	25.20
30	1.0	0.1	1.0	rbf	10.0	74.94	71.09	11.29	25.09
30	1.0	0.1	10.0	cos	-	74.02	69.58	20.58	35.15
30	1.0	0.1	10.0	rbf	10.0	74.26	69.90	19.34	34.04
30	1.0	0.1	100.0	cos	-	71.55	66.36	32.49	44.17
30	1.0	0.1	100.0	rbf	10.0	71.67	66.39	32.11	43.81
30	1.0	1.0	0.0	cos	-	75.10	71.19	10.98	24.72
30	1.0	1.0	0.0	rbf	10.0	75.10	71.19	10.98	24.72
30	1.0	1.0	1.0	cos	-	75.17	71.34	11.42	24.85
30	1.0	1.0	1.0	rbf	10.0	75.17	71.33	11.39	24.84
30	1.0	1.0	10.0	cos	-	74.54	70.38	17.92	32.67
30	1.0	1.0	10.0	rbf	10.0	74.62	70.62	16.41	31.51
30	1.0	1.0	100.0	cos	-	71.83	66.72	32.66	44.38
30	1.0	1.0	100.0	rbf	10.0	71.96	66.68	32.11	43.78
50	0.0	0.1	0.0	cos	-	59.20	63.16	0.67	2.12
50	0.0	0.1	0.0	rbf	10.0	59.20	63.16	0.67	2.12
50	0.0	0.1	1.0	cos	-	59.30	63.22	0.66	2.09
50	0.0	0.1	1.0	rbf	10.0	59.25	63.18	0.66	2.11
50	0.0	0.1	10.0	cos	-	59.54	63.34	0.66	2.05
50	0.0	0.1	10.0	rbf	10.0	59.54	63.35	0.66	2.05
50	0.0	0.1	100.0	cos	-	52.52	61.11	9.32	22.47
50	0.0	0.1	100.0	rbf	10.0	54.55	61.50	2.81	10.45
50	0.0	1.0	0.0	cos	-	59.78	63.44	0.62	1.96
50	0.0	1.0	0.0	rbf	10.0	59.78	63.44	0.62	1.96
50	0.0	1.0	1.0	cos	-	59.77	63.44	0.62	1.96
50	0.0	1.0	1.0	rbf	10.0	59.77	63.44	0.62	1.96
50	0.0	1.0	10.0	cos	-	59.75	63.42	0.62	1.96
50	0.0	1.0	10.0	rbf	10.0	59.77	63.43	0.62	1.96
50	0.0	1.0	100.0	cos	-	56.03	61.85	1.21	5.19
50	0.0	1.0	100.0	rbf	10.0	57.89	62.52	0.91	2.73
50	0.05	0.1	0.0	cos	-	60.18	63.68	0.67	1.93
50	0.05	0.1	0.0	rbf	10.0	60.18	63.68	0.67	1.93
50	0.05	0.1	1.0	cos	-	60.17	63.68	0.67	1.93
50	0.05	0.1	1.0	rbf	10.0	60.17	63.68	0.67	1.93
50	0.05	0.1	10.0	cos	-	60.15	63.66	0.67	1.93
50	0.05	0.1	10.0	rbf	10.0	60.15	63.67	0.67	1.93
50	0.05	0.1	100.0	cos	-	57.41	62.42	1.00	3.82
50	0.05	0.1	100.0	rbf	10.0	59.36	63.26	0.67	2.22
50	0.05	1.0	0.0	cos	-	60.17	63.68	0.67	1.93
50	0.05	1.0	0.0	rbf	10.0	60.17	63.68	0.67	1.93
50	0.05	1.0	1.0	cos	-	60.17	63.68	0.67	1.93
50	0.05	1.0	1.0	rbf	10.0	60.17	63.68	0.67	1.93
50	0.05	1.0	10.0	cos	-	60.15	63.66	0.67	1.93
50	0.05	1.0	10.0	rbf	10.0	60.15	63.67	0.67	1.93
50	0.05	1.0	100.0	cos	-	59.25	63.17	0.69	2.24
50	0.05	1.0	100.0	rbf	10.0	59.95	63.58	0.64	1.94
50	0.1	0.1	0.0	cos	-	60.56	63.90	0.67	1.96
50	0.1	0.1	0.0	rbf	10.0	60.56	63.90	0.67	1.96
50	0.1	0.1	1.0	cos	-	60.56	63.90	0.67	1.96
50	0.1	0.1	1.0	rbf	10.0	60.56	63.90	0.67	1.96
50	0.1	0.1	10.0	cos	-	60.52	63.89	0.67	1.96
50	0.1	0.1	10.0	rbf	10.0	60.53	63.90	0.67	1.96
50	0.1	0.1	100.0	cos	-	59.93	63.60	0.69	2.06
50	0.1	0.1	100.0	rbf	10.0	60.40	63.82	0.67	1.95
50	0.1	1.0	0.0	cos	-	60.56	63.90	0.67	1.96
50	0.1	1.0	0.0	rbf	10.0	60.56	63.90	0.67	1.96
50	0.1	1.0	1.0	cos	-	60.56	63.90	0.67	1.96
50	0.1	1.0	1.0	rbf	10.0	60.56	63.90	0.67	1.96
50	0.1	1.0	10.0	cos	-	60.52	63.89	0.67	1.96
50	0.1	1.0	10.0	rbf	10.0	60.53	63.90	0.67	1.96
50	0.1	1.0	100.0	cos	-	60.39	63.80	0.67	1.94
50	0.1	1.0	100.0	rbf	10.0	60.40	63.82	0.67	1.95
50	0.5	0.1	0.0	cos	-	72.21	74.38	3.33	9.39
50	0.5	0.1	0.0	rbf	10.0	72.21	74.38	3.33	9.39
50	0.5	0.1	1.0	cos	-	71.97	74.16	3.27	9.17
50	0.5	0.1	1.0	rbf	10.0	72.02	74.21	3.31	9.27
50	0.5	0.1	10.0	cos	-	63.32	65.85	0.76	2.18
50	0.5	0.1	10.0	rbf	10.0	63.32	65.86	0.76	2.19
50	0.5	0.1	100.0	cos	-	74.93	77.36	5.67	17.29
50	0.5	0.1	100.0	rbf	10.0	74.39	76.81	5.21	15.60
50	0.5	1.0	0.0	cos	-	63.32	65.83	0.70	2.13
50	0.5	1.0	0.0	rbf	10.0	63.32	65.83	0.70	2.13
50	0.5	1.0	1.0	cos	-	63.35	65.79	0.70	2.12
50	0.5	1.0	1.0	rbf	10.0	63.34	65.81	0.70	2.12
50	0.5	1.0	10.0	cos	-	63.32	65.74	0.70	2.03
50	0.5	1.0	10.0	rbf	10.0	63.33	65.74	0.70	2.03
50	0.5	1.0	100.0	cos	-	72.59	75.18	5.00	14.78
50	0.5	1.0	100.0	rbf	10.0	71.55	74.22	4.33	13.34
50	1.0	0.1	0.0	cos	-	78.78	77.24	3.73	16.69
50	1.0	0.1	0.0	rbf	10.0	78.78	77.24	3.73	16.69
50	1.0	0.1	1.0	cos	-	78.73	77.23	3.80	16.35
50	1.0	0.1	1.0	rbf	10.0	78.72	77.23	3.79	16.38
50	1.0	0.1	10.0	cos	-	79.42	76.49	16.99	36.06
50	1.0	0.1	10.0	rbf	10.0	79.37	76.77	14.75	33.80
50	1.0	0.1	100.0	cos	-	77.10	71.15	32.90	46.96
50	1.0	0.1	100.0	rbf	10.0	77.23	71.27	32.85	46.68
50	1.0	1.0	0.0	cos	-	78.77	77.20	3.51	15.50
50	1.0	1.0	0.0	rbf	10.0	78.77	77.20	3.51	15.50
50	1.0	1.0	1.0	cos	-	78.76	77.16	3.64	15.34
50	1.0	1.0	1.0	rbf	10.0	78.76	77.16	3.63	15.21
50	1.0	1.0	10.0	cos	-	79.28	76.98	12.71	31.28
50	1.0	1.0	10.0	rbf	10.0	79.22	77.19	11.07	29.41
50	1.0	1.0	100.0	cos	-	77.20	71.42	32.71	46.89
50	1.0	1.0	100.0	rbf	10.0	77.41	71.77	31.94	46.32


==> tables/5per_h85.txt <==
d	alpha	beta	gamma	usim	sigma	ci_rel	ci	ap@5	bap@5	ap@10	bap@10
5	0.0	0.1	100.0	rbf	10.0	0.6500	0.6702	0.9326	1.0000	0.8906	1.0000
30	1.0	0.1	100.0	rbf	10.0	0.6225	0.7062	0.8034	1.0000	0.7484	1.0000
5	0.0	0.1	100.0	cos	n/a	0.6502	0.6704	0.9337	1.0000	0.8912	1.0000
50	0.0	0.1	100.0	rbf	10.0	0.6261	0.6143	0.8531	1.0000	0.8082	1.0000
5	0.05	0.1	100.0	rbf	10.0	0.6494	0.6720	0.9308	1.0000	0.8886	1.0000
50	0.0	0.1	100.0	cos	n/a	0.6282	0.6156	0.8547	1.0000	0.8115	1.0000
5	0.05	0.1	100.0	cos	n/a	0.6262	0.6107	0.8474	1.0000	0.8073	1.0000
5	0.1	0.1	100.0	rbf	10.0	0.6226	0.6109	0.8272	1.0000	0.7874	1.0000
5	0.1	0.1	100.0	cos	n/a	0.6268	0.6146	0.8401	1.0000	0.7993	1.0000
5	0.5	0.1	100.0	rbf	10.0	0.6284	0.6272	0.8193	1.0000	0.7709	1.0000
5	0.5	0.1	100.0	cos	n/a	0.6261	0.6322	0.8196	1.0000	0.7760	1.0000
5	1.0	0.1	100.0	rbf	10.0	0.6313	0.7289	0.8252	1.0000	0.7622	1.0000
5	1.0	0.1	100.0	cos	n/a	0.6326	0.7301	0.8278	1.0000	0.7678	1.0000
10	0.0	0.1	100.0	rbf	10.0	0.6490	0.6756	0.9310	1.0000	0.8893	1.0000
10	0.0	0.1	100.0	cos	n/a	0.6268	0.6163	0.8655	1.0000	0.8191	1.0000
10	0.05	0.1	100.0	rbf	10.0	0.6221	0.6004	0.8212	1.0000	0.7828	1.0000
10	0.05	0.1	100.0	cos	n/a	0.6220	0.6063	0.8194	1.0000	0.7756	1.0000
10	0.1	0.1	100.0	rbf	10.0	0.6190	0.6017	0.7970	1.0000	0.7595	1.0000
10	0.1	0.1	100.0	cos	n/a	0.6201	0.6053	0.8179	1.0000	0.7732	1.0000
10	0.5	0.1	100.0	rbf	10.0	0.6200	0.6147	0.7970	1.0000	0.7550	1.0000
10	0.5	0.1	100.0	cos	n/a	0.6232	0.6203	0.8039	1.0000	0.7633	1.0000
10	1.0	0.1	100.0	rbf	10.0	0.6153	0.7095	0.8003	1.0000	0.7391	1.0000
10	1.0	0.1	100.0	cos	n/a	0.6176	0.7143	0.8071	1.0000	0.7460	1.0000
15	0.0	0.1	100.0	rbf	10.0	0.6213	0.5985	0.8302	1.0000	0.7874	1.0000
15	0.0	0.1	100.0	cos	n/a	0.6263	0.6055	0.8597	1.0000	0.8091	1.0000
15	0.05	0.1	100.0	rbf	10.0	0.6169	0.6004	0.8031	1.0000	0.7661	1.0000
15	0.05	0.1	100.0	cos	n/a	0.6238	0.6036	0.8418	1.0000	0.7909	1.0000
15	0.1	0.1	100.0	rbf	10.0	0.6165	0.6025	0.7932	1.0000	0.7529	1.0000
15	0.1	0.1	100.0	cos	n/a	0.6216	0.6063	0.8239	1.0000	0.7786	1.0000
15	0.5	0.1	100.0	rbf	10.0	0.6199	0.6120	0.8052	1.0000	0.7602	1.0000
15	0.5	0.1	100.0	cos	n/a	0.6220	0.6255	0.8066	1.0000	0.7611	1.0000
15	1.0	0.1	100.0	rbf	10.0	0.6128	0.6963	0.8005	1.0000	0.7398	1.0000
15	1.0	0.1	100.0	cos	n/a	0.6156	0.7060	0.8059	1.0000	0.7455	1.0000
30	0.0	0.1	100.0	rbf	10.0	0.6227	0.6074	0.8366	1.0000	0.7895	1.0000
30	0.0	0.1	100.0	cos	n/a	0.6275	0.6152	0.8537	1.0000	0.8087	1.0000
30	0.05	0.1	100.0	rbf	10.0	0.6233	0.6078	0.8122	1.0000	0.7686	1.0000
30	0.05	0.1	100.0	cos	n/a	0.6249	0.6120	0.8203	1.0000	0.7774	1.0000
30	0.1	0.1	100.0	rbf	10.0	0.6214	0.6103	0.8063	1.0000	0.7596	1.0000
30	0.1	0.1	100.0	cos	n/a	0.6259	0.6153	0.8240	1.0000	0.7777	1.0000
30	0.5	0.1	100.0	rbf	10.0	0.6244	0.6310	0.8085	1.0000	0.7552	1.0000
30	0.5	0.1	100.0	cos	n/a	0.6266	0.6342	0.8097	1.0000	0.7574	1.0000
30	1.0	0.1	100.0	cos	n/a	0.6240	0.7125	0.8077	1.0000	0.7532	1.0000
50	0.05	0.1	100.0	rbf	10.0	0.6255	0.6157	0.8220	1.0000	0.7814	1.0000
50	0.05	0.1	100.0	cos	n/a	0.6281	0.6177	0.8378	1.0000	0.7933	1.0000
50	0.1	0.1	100.0	rbf	10.0	0.6249	0.6167	0.8147	1.0000	0.7679	1.0000
50	0.1	0.1	100.0	cos	n/a	0.6285	0.6190	0.8271	1.0000	0.7797	1.0000
50	0.5	0.1	100.0	rbf	10.0	0.6273	0.6312	0.8107	1.0000	0.7543	1.0000
50	0.5	0.1	100.0	cos	n/a	0.6307	0.6396	0.8117	1.0000	0.7572	1.0000
50	1.0	0.1	100.0	rbf	10.0	0.6296	0.7199	0.8133	1.0000	0.7545	1.0000
50	1.0	0.1	100.0	cos	n/a	0.6308	0.7231	0.8188	1.0000	0.7602	1.0000


==> tables/5per_h90.txt <==
d	alpha	beta	gamma	usim	sigma	ci_rel	ci	ap@5	bap@5	ap@10	bap@10
5	0.0	0.1	100.0	rbf	10.0	0.6461	0.6649	0.9335	1.0000	0.8938	1.0000
5	0.0	0.1	100.0	cos	n/a	0.6462	0.6652	0.9342	1.0000	0.8949	1.0000
5	0.05	0.1	100.0	rbf	10.0	0.6436	0.6606	0.9238	1.0000	0.8828	1.0000
5	0.05	0.1	100.0	cos	n/a	0.6202	0.6058	0.8509	1.0000	0.8128	1.0000
5	0.1	0.1	100.0	rbf	10.0	0.6177	0.6077	0.8363	1.0000	0.7968	1.0000
5	0.1	0.1	100.0	cos	n/a	0.6174	0.6081	0.8396	1.0000	0.8031	1.0000
5	0.5	0.1	100.0	rbf	10.0	0.6206	0.6216	0.8238	1.0000	0.7881	1.0000
5	0.5	0.1	100.0	cos	n/a	0.6217	0.6234	0.8334	1.0000	0.7930	1.0000
5	1.0	0.1	100.0	rbf	10.0	0.6209	0.7209	0.8086	1.0000	0.7541	1.0000
5	1.0	0.1	100.0	cos	n/a	0.6225	0.7246	0.8152	1.0000	0.7615	1.0000
10	0.0	0.1	100.0	rbf	10.0	0.6450	0.6719	0.9330	1.0000	0.8912	1.0000
10	0.0	0.1	100.0	cos	n/a	0.6265	0.6115	0.8456	1.0000	0.8135	1.0000
10	0.05	0.1	100.0	rbf	10.0	0.6445	0.6682	0.9254	1.0000	0.8835	1.0000
10	0.05	0.1	100.0	cos	n/a	0.6203	0.5935	0.8309	1.0000	0.7938	1.0000
10	0.1	0.1	100.0	rbf	10.0	0.6203	0.5934	0.8249	1.0000	0.7873	1.0000
10	0.1	0.1	100.0	cos	n/a	0.6223	0.5977	0.8297	1.0000	0.7889	1.0000
10	0.5	0.1	100.0	rbf	10.0	0.6194	0.6243	0.7717	1.0000	0.7416	1.0000
10	0.5	0.1	100.0	cos	n/a	0.6207	0.6096	0.7926	1.0000	0.7561	1.0000
10	1.0	0.1	100.0	rbf	10.0	0.6146	0.6966	0.7957	1.0000	0.7386	1.0000
10	1.0	0.1	100.0	cos	n/a	0.6159	0.7021	0.8019	1.0000	0.7443	1.0000
15	0.0	0.1	100.0	rbf	10.0	0.6167	0.5964	0.8057	1.0000	0.7744	1.0000
15	0.0	0.1	100.0	cos	n/a	0.6201	0.6016	0.8274	1.0000	0.7949	1.0000
15	0.05	0.1	100.0	rbf	10.0	0.6178	0.5967	0.8114	1.0000	0.7771	1.0000
15	0.1	0.1	100.0	rbf	10.0	0.6140	0.5971	0.7946	1.0000	0.7622	1.0000
15	0.05	0.1	100.0	cos	n/a	0.6191	0.6129	0.8257	1.0000	0.7889	1.0000
15	0.5	0.1	100.0	cos	n/a	0.6209	0.6049	0.7975	1.0000	0.7579	1.0000
15	0.1	0.1	100.0	cos	n/a	0.6200	0.5932	0.8170	1.0000	0.7812	1.0000
15	0.5	0.1	100.0	rbf	10.0	0.6148	0.6300	0.7830	1.0000	0.7482	1.0000
15	1.0	0.1	100.0	rbf	10.0	0.6143	0.6899	0.8018	1.0000	0.7412	1.0000
15	1.0	0.1	100.0	cos	n/a	0.6168	0.6977	0.8101	1.0000	0.7484	1.0000
30	0.0	0.1	100.0	rbf	10.0	0.6199	0.6002	0.8303	1.0000	0.7910	1.0000
30	0.0	0.1	100.0	cos	n/a	0.6207	0.6045	0.8432	1.0000	0.8010	1.0000
30	0.05	0.1	100.0	rbf	10.0	0.6188	0.5994	0.8184	1.0000	0.7736	1.0000
30	0.5	0.1	100.0	cos	n/a	0.6188	0.6360	0.8165	1.0000	0.7688	1.0000
30	0.05	0.1	100.0	cos	n/a	0.6220	0.6029	0.8267	1.0000	0.7832	1.0000
30	0.1	0.1	100.0	rbf	10.0	0.6134	0.6048	0.8001	1.0000	0.7559	1.0000
30	0.1	0.1	100.0	cos	n/a	0.6162	0.6102	0.8094	1.0000	0.7676	1.0000
30	0.5	0.1	100.0	rbf	10.0	0.6169	0.6144	0.8160	1.0000	0.7674	1.0000
30	1.0	0.1	100.0	rbf	10.0	0.6210	0.6937	0.8134	1.0000	0.7567	1.0000
30	1.0	0.1	100.0	cos	n/a	0.6227	0.7017	0.8164	1.0000	0.7614	1.0000
50	0.0	0.1	100.0	rbf	10.0	0.6215	0.6078	0.8474	1.0000	0.8040	1.0000
50	0.0	0.1	100.0	cos	n/a	0.6244	0.6097	0.8427	1.0000	0.8037	1.0000
50	0.05	0.1	100.0	rbf	10.0	0.6211	0.6063	0.8346	1.0000	0.7832	1.0000
50	0.05	0.1	100.0	cos	n/a	0.6241	0.6100	0.8464	1.0000	0.7940	1.0000
50	0.1	0.1	100.0	rbf	10.0	0.6157	0.6106	0.8051	1.0000	0.7573	1.0000
50	0.1	0.1	100.0	cos	n/a	0.6219	0.6121	0.8271	1.0000	0.7784	1.0000
50	0.5	0.1	100.0	rbf	10.0	0.6207	0.6300	0.8197	1.0000	0.7652	1.0000
50	0.5	0.1	100.0	cos	n/a	0.6225	0.6419	0.8224	1.0000	0.7667	1.0000
50	1.0	0.1	100.0	cos	n/a	0.6302	0.7158	0.8154	1.0000	0.7636	1.0000
50	1.0	0.1	100.0	rbf	10.0	0.6299	0.7085	0.8131	1.0000	0.7597	1.0000


==> tables/5per_h95.txt <==
d	alpha	beta	gamma	usim	sigma	ci_rel	ci	ap@5	bap@5	ap@10	bap@10
30	0.0	0.1	100.0	rbf	10.0	0.6600	0.6852	0.9415	1.0000	0.8970	1.0000
5	0.0	0.1	100.0	rbf	10.0	0.6498	0.6513	0.9182	1.0000	0.8748	1.0000
30	0.5	0.1	100.0	cos	n/a	0.6063	0.6398	0.8371	1.0000	0.7755	1.0000
5	0.0	0.1	100.0	cos	n/a	0.6498	0.6518	0.9182	1.0000	0.8751	1.0000
5	0.05	0.1	100.0	rbf	10.0	0.6280	0.6123	0.8625	1.0000	0.8279	1.0000
5	0.05	0.1	100.0	cos	n/a	0.6327	0.6177	0.8586	1.0000	0.8084	1.0000
30	1.0	0.1	100.0	rbf	10.0	0.6148	0.6704	0.8284	1.0000	0.7687	1.0000
5	0.1	0.1	100.0	rbf	10.0	0.6280	0.6271	0.8571	1.0000	0.8210	1.0000
5	0.1	0.1	100.0	cos	n/a	0.6196	0.5982	0.8022	1.0000	0.7607	1.0000
15	0.1	0.1	100.0	rbf	10.0	0.6287	0.5870	0.7671	1.0000	0.7350	1.0000
5	0.5	0.1	100.0	rbf	10.0	0.6200	0.6229	0.7673	1.0000	0.7468	1.0000
5	0.5	0.1	100.0	cos	n/a	0.6217	0.6343	0.8134	1.0000	0.7708	1.0000
5	1.0	0.1	100.0	rbf	10.0	0.5964	0.7086	0.8023	1.0000	0.7358	1.0000
5	1.0	0.1	100.0	cos	n/a	0.5963	0.7118	0.8195	1.0000	0.7501	1.0000
10	0.0	0.1	100.0	rbf	10.0	0.5960	0.6023	0.8059	1.0000	0.7700	1.0000
30	0.05	0.1	100.0	rbf	10.0	0.5860	0.5978	0.7897	1.0000	0.7438	1.0000
10	0.0	0.1	100.0	cos	n/a	0.6209	0.5913	0.8109	1.0000	0.7763	1.0000
10	0.05	0.1	100.0	rbf	10.0	0.5963	0.6036	0.8411	1.0000	0.8005	1.0000
10	0.05	0.1	100.0	cos	n/a	0.6241	0.5908	0.8258	1.0000	0.7708	1.0000
30	0.1	0.1	100.0	cos	n/a	0.5959	0.6046	0.8194	1.0000	0.7643	1.0000
10	0.1	0.1	100.0	rbf	10.0	0.6157	0.5882	0.7991	1.0000	0.7607	1.0000
10	0.1	0.1	100.0	cos	n/a	0.5851	0.5914	0.8080	1.0000	0.7758	1.0000
10	0.5	0.1	100.0	rbf	10.0	0.5846	0.6093	0.7622	1.0000	0.6853	1.0000
10	0.5	0.1	100.0	cos	n/a	0.5908	0.6247	0.8083	1.0000	0.7623	1.0000
10	1.0	0.1	100.0	rbf	10.0	0.5858	0.6839	0.7503	1.0000	0.7021	1.0000
10	1.0	0.1	100.0	cos	n/a	0.5863	0.6883	0.7629	1.0000	0.7131	1.0000
15	0.0	0.1	100.0	rbf	10.0	0.6279	0.5780	0.7427	1.0000	0.7065	1.0000
15	0.0	0.1	100.0	cos	n/a	0.6233	0.5840	0.7841	1.0000	0.7551	1.0000
15	0.05	0.1	100.0	rbf	10.0	0.5967	0.6112	0.8547	1.0000	0.7976	1.0000
15	0.05	0.1	100.0	cos	n/a	0.5852	0.5871	0.7911	1.0000	0.7493	1.0000
15	0.1	0.1	100.0	cos	n/a	0.5909	0.5947	0.7993	1.0000	0.7659	1.0000
15	0.5	0.1	100.0	cos	n/a	0.5944	0.6046	0.7755	1.0000	0.7418	1.0000
15	0.5	0.1	100.0	rbf	10.0	0.5921	0.5992	0.7099	1.0000	0.6907	1.0000
15	1.0	0.1	100.0	cos	n/a	0.5915	0.6701	0.7690	1.0000	0.7214	1.0000
15	1.0	0.1	100.0	rbf	10.0	0.5897	0.6659	0.7603	1.0000	0.7148	1.0000
30	0.0	0.1	100.0	cos	n/a	0.6602	0.6854	0.9415	1.0000	0.8982	1.0000
30	0.05	0.1	100.0	cos	n/a	0.6205	0.5924	0.7916	1.0000	0.7416	1.0000
30	0.1	0.1	100.0	rbf	10.0	0.5905	0.6010	0.7818	1.0000	0.7400	1.0000
30	0.5	0.1	100.0	rbf	10.0	0.6073	0.5875	0.8041	1.0000	0.7590	1.0000
30	1.0	0.1	100.0	cos	n/a	0.6148	0.6748	0.8284	1.0000	0.7585	1.0000
50	0.0	0.1	100.0	rbf	10.0	0.6236	0.5969	0.7972	1.0000	0.7547	1.0000
50	0.0	0.1	100.0	cos	n/a	0.5941	0.5987	0.8184	1.0000	0.7567	1.0000
50	0.05	0.1	100.0	rbf	10.0	0.5914	0.6208	0.8267	1.0000	0.7802	1.0000
50	0.05	0.1	100.0	cos	n/a	0.6241	0.6016	0.8140	1.0000	0.7559	1.0000
50	0.1	0.1	100.0	cos	n/a	0.6309	0.6039	0.8216	1.0000	0.7667	1.0000
50	0.1	0.1	100.0	rbf	10.0	0.6242	0.6010	0.8049	1.0000	0.7528	1.0000
50	0.5	0.1	100.0	rbf	10.0	0.5970	0.6221	0.8355	1.0000	0.7658	1.0000
50	0.5	0.1	100.0	cos	n/a	0.6034	0.6271	0.8392	1.0000	0.7698	1.0000
50	1.0	0.1	100.0	rbf	10.0	0.6158	0.6847	0.8291	1.0000	0.7733	1.0000
50	1.0	0.1	100.0	cos	n/a	0.6164	0.6982	0.8354	1.0000	0.7785	1.0000


==> tables/results_2percent.txt <==
d	alpha	beta	gamma	usim	sigma	ci_rel	ci	ap@5	hit@5	ap@10 hit@10
30	0.0	0.1	100.0	rbf	10.0	0.6488	0.7439	0.7552	1.7839	0.7267	2.1271
5	0.05	0.1	100.0	rbf	10.0	0.6526	0.7736	0.7720	1.8057	0.7449	2.1329
5	0.0	0.1	0.0	rbf	10.0	0.6531	0.7689	0.7708	1.8024	0.7437	2.1314
5	0.1	1.0	0.0	rbf	10.0	0.6530	0.7758	0.7726	1.8100	0.7454	2.1353
5	0.0	0.1	0.0	cos	na	0.6531	0.7689	0.7708	1.8024	0.7437	2.1314
5	0.1	0.1	0.0	cos	na	0.6530	0.7758	0.7726	1.8100	0.7454	2.1353
5	0.0	1.0	0.0	rbf	10.0	0.6524	0.7718	0.7712	1.8048	0.7444	2.1323
5	0.05	0.1	0.0	rbf	10.0	0.6529	0.7737	0.7723	1.8076	0.7452	2.1332
5	0.05	0.1	0.0	cos	na	0.6529	0.7737	0.7723	1.8076	0.7452	2.1332
5	0.1	0.1	0.0	rbf	10.0	0.6530	0.7758	0.7726	1.8100	0.7454	2.1353
5	0.0	1.0	0.0	cos	na	0.6524	0.7718	0.7712	1.8048	0.7444	2.1323
5	0.5	0.1	0.0	rbf	10.0	0.6522	0.7924	0.7732	1.8136	0.7451	2.1411
5	0.5	0.1	0.0	cos	na	0.6522	0.7924	0.7732	1.8136	0.7451	2.1411
5	0.05	1.0	0.0	rbf	10.0	0.6529	0.7737	0.7723	1.8076	0.7452	2.1332
5	1.0	0.1	0.0	rbf	10.0	0.5868	0.6386	0.5310	1.1286	0.5144	1.3922
5	1.0	0.1	0.0	cos	na	0.5868	0.6386	0.5310	1.1286	0.5144	1.3922
5	0.05	1.0	0.0	cos	na	0.6529	0.7737	0.7723	1.8076	0.7452	2.1332
5	0.0	0.1	1.0	rbf	10.0	0.6531	0.7689	0.7709	1.8024	0.7437	2.1314
5	0.0	0.1	1.0	cos	na	0.6531	0.7689	0.7709	1.8024	0.7437	2.1314
15	1.0	0.1	100.0	rbf	10.0	0.6391	0.7298	0.6295	1.4182	0.6095	1.7605
5	0.05	0.1	1.0	rbf	10.0	0.6529	0.7737	0.7723	1.8076	0.7452	2.1332
5	0.05	0.1	1.0	cos	na	0.6529	0.7737	0.7723	1.8076	0.7452	2.1332
10	1.0	0.1	100.0	rbf	10.0	0.6197	0.6945	0.6083	1.3353	0.5907	1.6363
5	0.1	0.1	1.0	rbf	10.0	0.6530	0.7758	0.7726	1.8100	0.7454	2.1353
5	0.1	0.1	1.0	cos	na	0.6530	0.7758	0.7726	1.8100	0.7454	2.1353
5	0.5	0.1	1.0	rbf	10.0	0.6522	0.7924	0.7732	1.8136	0.7451	2.1411
10	0.5	1.0	100.0	rbf	10.0	0.6552	0.7373	0.7732	1.8337	0.7488	2.1401
5	0.5	0.1	1.0	cos	na	0.6522	0.7924	0.7732	1.8136	0.7451	2.1411
5	1.0	0.1	1.0	rbf	10.0	0.5893	0.6387	0.5317	1.1274	0.5144	1.3916
5	0.1	1.0	0.0	cos	na	0.6530	0.7758	0.7726	1.8100	0.7454	2.1353
5	1.0	0.1	1.0	cos	na	0.5881	0.6409	0.5360	1.1322	0.5188	1.3980
5	0.0	0.1	10.0	rbf	10.0	0.6531	0.7688	0.7708	1.8021	0.7437	2.1317
10	0.05	1.0	100.0	rbf	10.0	0.6321	0.7921	0.7779	1.8500	0.7533	2.1565
5	0.0	0.1	10.0	cos	na	0.6531	0.7688	0.7708	1.8021	0.7437	2.1317
5	0.5	1.0	0.0	rbf	10.0	0.6522	0.7924	0.7732	1.8136	0.7451	2.1411
5	0.05	0.1	10.0	rbf	10.0	0.6529	0.7737	0.7723	1.8079	0.7452	2.1332
5	0.05	0.1	10.0	cos	na	0.6526	0.7737	0.7723	1.8079	0.7452	2.1332
5	0.1	0.1	10.0	rbf	10.0	0.6530	0.7758	0.7725	1.8094	0.7453	2.1350
5	0.05	1.0	100.0	rbf	10.0	0.6526	0.7736	0.7720	1.8057	0.7449	2.1329
5	0.1	0.1	10.0	cos	na	0.6530	0.7758	0.7725	1.8094	0.7453	2.1350
5	0.5	1.0	0.0	cos	na	0.6522	0.7924	0.7732	1.8136	0.7451	2.1411
5	0.5	0.1	10.0	rbf	10.0	0.6521	0.7924	0.7730	1.8145	0.7451	2.1411
5	0.5	0.1	10.0	cos	na	0.6521	0.7924	0.7729	1.8145	0.7450	2.1411
5	1.0	0.1	10.0	rbf	10.0	0.5911	0.6476	0.5441	1.1541	0.5268	1.4138
10	0.0	1.0	100.0	rbf	10.0	0.6318	0.7903	0.7793	1.8515	0.7544	2.1568
5	1.0	0.1	10.0	cos	na	0.5905	0.6484	0.5458	1.1550	0.5283	1.4150
5	1.0	1.0	0.0	rbf	10.0	0.5870	0.6405	0.5380	1.1374	0.5215	1.3974
5	0.0	0.1	100.0	rbf	10.0	0.6522	0.7716	0.7712	1.8051	0.7446	2.1326
5	0.0	0.1	100.0	cos	na	0.6523	0.7715	0.7711	1.8054	0.7446	2.1326
5	1.0	1.0	0.0	cos	na	0.5870	0.6405	0.5380	1.1374	0.5215	1.3974
5	0.05	0.1	100.0	cos	na	0.6530	0.7736	0.7720	1.8057	0.7449	2.1329
30	0.05	0.1	10.0	rbf	10.0	0.5091	0.8039	0.5313	1.2998	0.5089	1.8226
5	0.1	0.1	100.0	rbf	10.0	0.6535	0.7756	0.7721	1.8085	0.7449	2.1353
30	1.0	1.0	100.0	rbf	10.0	0.6646	0.7579	0.6762	1.5622	0.6524	1.8904
5	0.1	0.1	100.0	cos	na	0.6535	0.7756	0.7721	1.8085	0.7450	2.1353
10	0.0	0.1	100.0	rbf	10.0	0.6377	0.7773	0.7820	1.8579	0.7575	2.1589
5	0.5	0.1	100.0	rbf	10.0	0.6508	0.7924	0.7732	1.8155	0.7452	2.1414
15	0.05	1.0	10.0	rbf	10.0	0.5845	0.7985	0.7387	1.7804	0.7098	2.1383
5	0.5	0.1	100.0	cos	na	0.6514	0.7924	0.7732	1.8161	0.7452	2.1417
10	0.05	0.1	10.0	rbf	10.0	0.6301	0.7922	0.7783	1.8494	0.7536	2.1565
5	1.0	0.1	100.0	rbf	10.0	0.6025	0.6765	0.5716	1.2189	0.5555	1.4907
10	0.05	1.0	10.0	rbf	10.0	0.6301	0.7922	0.7783	1.8494	0.7536	2.1565
5	1.0	0.1	100.0	cos	na	0.6070	0.6725	0.5701	1.2159	0.5532	1.4868
10	1.0	0.1	100.0	cos	na	0.6183	0.6961	0.6121	1.3414	0.5932	1.6473
5	0.0	1.0	1.0	rbf	10.0	0.6524	0.7718	0.7713	1.8048	0.7444	2.1323
5	0.0	1.0	1.0	cos	na	0.6524	0.7718	0.7713	1.8048	0.7444	2.1323
5	0.05	1.0	1.0	rbf	10.0	0.6529	0.7737	0.7723	1.8076	0.7451	2.1332
5	0.05	1.0	1.0	cos	na	0.6529	0.7737	0.7723	1.8076	0.7451	2.1332
5	0.1	1.0	1.0	rbf	10.0	0.6530	0.7758	0.7726	1.8100	0.7454	2.1353
5	0.1	1.0	1.0	cos	na	0.6530	0.7758	0.7726	1.8100	0.7454	2.1353
5	0.5	1.0	1.0	rbf	10.0	0.6522	0.7924	0.7732	1.8136	0.7451	2.1411
5	0.5	1.0	1.0	cos	na	0.6522	0.7924	0.7732	1.8136	0.7451	2.1411
5	1.0	1.0	1.0	rbf	10.0	0.5876	0.6400	0.5369	1.1365	0.5203	1.3932
5	1.0	1.0	1.0	cos	na	0.5877	0.6413	0.5398	1.1392	0.5231	1.4001
5	0.0	1.0	10.0	rbf	10.0	0.6522	0.7717	0.7713	1.8048	0.7443	2.1329
5	0.0	1.0	10.0	cos	na	0.6522	0.7717	0.7712	1.8048	0.7443	2.1329
5	0.05	1.0	10.0	rbf	10.0	0.6526	0.7737	0.7723	1.8079	0.7452	2.1332
5	0.05	1.0	10.0	cos	na	0.6526	0.7737	0.7723	1.8079	0.7452	2.1332
5	0.1	1.0	10.0	rbf	10.0	0.6530	0.7758	0.7725	1.8094	0.7453	2.1350
5	0.1	1.0	10.0	cos	na	0.6530	0.7758	0.7725	1.8094	0.7453	2.1350
5	0.5	1.0	10.0	rbf	10.0	0.6521	0.7924	0.7729	1.8145	0.7451	2.1411
5	0.5	1.0	10.0	cos	na	0.6521	0.7924	0.7729	1.8145	0.7450	2.1411
5	1.0	1.0	10.0	rbf	10.0	0.5911	0.6474	0.5450	1.1604	0.5273	1.4144
5	1.0	1.0	10.0	cos	na	0.5912	0.6498	0.5481	1.1653	0.5304	1.4214
5	0.0	1.0	100.0	rbf	10.0	0.6522	0.7716	0.7712	1.8051	0.7446	2.1326
5	0.0	1.0	100.0	cos	na	0.6523	0.7715	0.7711	1.8054	0.7446	2.1326
5	0.05	1.0	100.0	cos	na	0.6530	0.7736	0.7720	1.8057	0.7449	2.1329
5	0.1	1.0	100.0	rbf	10.0	0.6535	0.7756	0.7721	1.8085	0.7449	2.1353
5	0.1	1.0	100.0	cos	na	0.6535	0.7756	0.7721	1.8085	0.7450	2.1353
5	0.5	1.0	100.0	rbf	10.0	0.6508	0.7924	0.7732	1.8155	0.7452	2.1414
5	0.5	1.0	100.0	cos	na	0.6514	0.7924	0.7732	1.8161	0.7452	2.1417
5	1.0	1.0	100.0	rbf	10.0	0.6033	0.6762	0.5723	1.2186	0.5560	1.4894
5	1.0	1.0	100.0	cos	na	0.6031	0.6708	0.5715	1.2144	0.5539	1.4855
10	0.0	0.1	0.0	rbf	10.0	0.6314	0.7863	0.7801	1.8506	0.7552	2.1568
10	0.0	0.1	0.0	cos	na	0.6314	0.7863	0.7801	1.8506	0.7552	2.1568
10	0.05	0.1	0.0	rbf	10.0	0.6298	0.7922	0.7781	1.8497	0.7537	2.1565
10	0.05	0.1	0.0	cos	na	0.6298	0.7922	0.7781	1.8497	0.7537	2.1565
10	0.1	0.1	0.0	rbf	10.0	0.6292	0.7940	0.7772	1.8449	0.7531	2.1550
10	0.1	0.1	0.0	cos	na	0.6292	0.7940	0.7772	1.8449	0.7531	2.1550
10	0.5	0.1	0.0	rbf	10.0	0.6477	0.7034	0.7568	1.7866	0.7353	2.0912
10	0.5	0.1	0.0	cos	na	0.6477	0.7034	0.7568	1.7866	0.7353	2.0912
10	0.1	0.1	100.0	rbf	10.0	0.6290	0.7938	0.7769	1.8482	0.7529	2.1553
10	1.0	0.1	0.0	rbf	10.0	0.5923	0.6437	0.5782	1.2073	0.5595	1.4779
10	1.0	0.1	0.0	cos	na	0.5923	0.6437	0.5782	1.2073	0.5595	1.4779
10	0.0	0.1	1.0	rbf	10.0	0.6314	0.7863	0.7801	1.8506	0.7552	2.1568
10	0.0	0.1	1.0	cos	na	0.6314	0.7863	0.7801	1.8506	0.7552	2.1568
10	0.05	0.1	1.0	rbf	10.0	0.6299	0.7922	0.7781	1.8497	0.7537	2.1565
10	0.05	0.1	1.0	cos	na	0.6299	0.7922	0.7781	1.8497	0.7537	2.1565
10	0.1	0.1	1.0	rbf	10.0	0.6292	0.7939	0.7772	1.8449	0.7531	2.1550
10	0.1	0.1	1.0	cos	na	0.6292	0.7939	0.7772	1.8449	0.7531	2.1550
10	0.5	0.1	1.0	rbf	10.0	0.6477	0.7034	0.7567	1.7863	0.7352	2.0909
10	0.5	0.1	1.0	cos	na	0.6477	0.7034	0.7567	1.7863	0.7352	2.0909
10	1.0	0.1	1.0	rbf	10.0	0.5938	0.6453	0.5797	1.2143	0.5616	1.4822
10	1.0	0.1	1.0	cos	na	0.5938	0.6456	0.5800	1.2146	0.5619	1.4843
10	0.0	0.1	10.0	rbf	10.0	0.6321	0.7862	0.7801	1.8503	0.7552	2.1568
10	0.0	0.1	10.0	cos	na	0.6319	0.7862	0.7800	1.8506	0.7552	2.1568
10	0.05	0.1	10.0	cos	na	0.6301	0.7922	0.7783	1.8494	0.7537	2.1565
10	0.1	0.1	10.0	rbf	10.0	0.6291	0.7939	0.7772	1.8452	0.7531	2.1553
10	0.1	0.1	10.0	cos	na	0.6291	0.7939	0.7773	1.8455	0.7531	2.1553
10	0.5	0.1	10.0	rbf	10.0	0.6480	0.7034	0.7571	1.7863	0.7353	2.0912
10	0.5	0.1	10.0	cos	na	0.6481	0.7034	0.7574	1.7857	0.7356	2.0909
10	1.0	0.1	10.0	rbf	10.0	0.6045	0.6555	0.5877	1.2529	0.5680	1.5290
10	1.0	0.1	10.0	cos	na	0.6052	0.6564	0.5890	1.2598	0.5688	1.5342
10	0.0	0.1	100.0	cos	na	0.6385	0.7743	0.7827	1.8558	0.7579	2.1589
10	0.05	0.1	100.0	rbf	10.0	0.6321	0.7921	0.7779	1.8500	0.7533	2.1565
10	0.05	0.1	100.0	cos	na	0.6322	0.7920	0.7778	1.8494	0.7533	2.1565
10	0.1	0.1	100.0	cos	na	0.6295	0.7938	0.7771	1.8488	0.7530	2.1553
10	0.5	0.1	100.0	rbf	10.0	0.6561	0.7032	0.7581	1.7860	0.7368	2.0897
10	0.5	0.1	100.0	cos	na	0.6563	0.7031	0.7585	1.7848	0.7370	2.0885
10	0.05	1.0	10.0	cos	na	0.6301	0.7922	0.7783	1.8494	0.7537	2.1565
10	0.0	1.0	0.0	rbf	10.0	0.6308	0.7905	0.7790	1.8491	0.7539	2.1571
10	0.0	1.0	0.0	cos	na	0.6308	0.7905	0.7790	1.8491	0.7539	2.1571
10	0.1	1.0	10.0	rbf	10.0	0.6291	0.7939	0.7772	1.8452	0.7531	2.1553
10	0.05	1.0	0.0	rbf	10.0	0.6298	0.7922	0.7781	1.8497	0.7537	2.1565
10	0.05	1.0	0.0	cos	na	0.6298	0.7922	0.7781	1.8497	0.7537	2.1565
10	0.1	1.0	0.0	rbf	10.0	0.6292	0.7939	0.7772	1.8449	0.7531	2.1550
10	0.1	1.0	0.0	cos	na	0.6292	0.7939	0.7772	1.8449	0.7531	2.1550
10	0.5	1.0	0.0	rbf	10.0	0.6543	0.7354	0.7721	1.8316	0.7469	2.1380
10	0.5	1.0	0.0	cos	na	0.6543	0.7354	0.7721	1.8316	0.7469	2.1380
15	0.05	0.1	100.0	rbf	10.0	0.5856	0.7985	0.7404	1.7838	0.7112	2.1404
10	1.0	1.0	0.0	rbf	10.0	0.5923	0.6404	0.5774	1.2061	0.5595	1.4706
15	0.1	0.1	100.0	rbf	10.0	0.5813	0.7999	0.7337	1.7704	0.7054	2.1310
10	1.0	1.0	0.0	cos	na	0.5923	0.6404	0.5774	1.2061	0.5595	1.4706
10	0.0	1.0	1.0	rbf	10.0	0.6309	0.7905	0.7791	1.8488	0.7539	2.1571
10	0.0	1.0	1.0	cos	na	0.6309	0.7905	0.7791	1.8488	0.7539	2.1571
10	0.05	1.0	1.0	rbf	10.0	0.6299	0.7922	0.7781	1.8500	0.7537	2.1565
10	0.05	1.0	1.0	cos	na	0.6299	0.7922	0.7781	1.8500	0.7537	2.1565
10	0.1	1.0	1.0	rbf	10.0	0.6292	0.7939	0.7772	1.8449	0.7531	2.1550
10	0.1	1.0	1.0	cos	na	0.6292	0.7939	0.7772	1.8449	0.7531	2.1550
10	0.5	1.0	1.0	rbf	10.0	0.6540	0.7357	0.7719	1.8319	0.7468	2.1386
10	0.1	1.0	100.0	rbf	10.0	0.6290	0.7938	0.7769	1.8482	0.7529	2.1553
10	0.5	1.0	1.0	cos	na	0.6540	0.7357	0.7719	1.8319	0.7468	2.1386
50	0.5	1.0	100.0	rbf	10.0	0.6297	0.7463	0.6215	1.5238	0.5968	1.9684
10	1.0	1.0	1.0	rbf	10.0	0.5940	0.6447	0.5806	1.2140	0.5619	1.4819
10	1.0	1.0	1.0	cos	na	0.5942	0.6453	0.5812	1.2146	0.5623	1.4831
10	0.0	1.0	10.0	rbf	10.0	0.6314	0.7905	0.7790	1.8491	0.7539	2.1574
15	0.05	1.0	100.0	rbf	10.0	0.5856	0.7985	0.7404	1.7838	0.7112	2.1404
10	0.0	1.0	10.0	cos	na	0.6314	0.7905	0.7790	1.8491	0.7539	2.1574
10	0.1	1.0	10.0	cos	na	0.6291	0.7939	0.7773	1.8455	0.7531	2.1553
10	0.5	1.0	10.0	rbf	10.0	0.6536	0.7370	0.7724	1.8343	0.7473	2.1401
10	0.5	1.0	10.0	cos	na	0.6536	0.7370	0.7726	1.8346	0.7474	2.1401
10	1.0	1.0	10.0	rbf	10.0	0.6043	0.6503	0.5853	1.2465	0.5662	1.5187
10	1.0	1.0	10.0	cos	na	0.6049	0.6506	0.5863	1.2456	0.5665	1.5220
10	0.0	1.0	100.0	cos	na	0.6313	0.7903	0.7794	1.8521	0.7544	2.1565
15	1.0	0.1	10.0	cos	na	0.6241	0.6960	0.6124	1.3334	0.5940	1.6329
10	0.05	1.0	100.0	cos	na	0.6322	0.7920	0.7779	1.8494	0.7533	2.1565
10	0.1	1.0	100.0	cos	na	0.6295	0.7938	0.7771	1.8488	0.7530	2.1556
15	0.0	0.1	100.0	rbf	10.0	0.6321	0.7740	0.7774	1.8579	0.7514	2.1714
10	0.5	1.0	100.0	cos	na	0.6567	0.7356	0.7736	1.8343	0.7492	2.1398
10	1.0	1.0	100.0	rbf	10.0	0.6220	0.6916	0.6091	1.3347	0.5915	1.6306
10	1.0	1.0	100.0	cos	na	0.6204	0.6952	0.6114	1.3344	0.5918	1.6452
15	0.0	0.1	0.0	rbf	10.0	0.6128	0.7863	0.7627	1.8370	0.7360	2.1623
15	0.0	0.1	0.0	cos	na	0.6128	0.7863	0.7627	1.8370	0.7360	2.1623
15	0.05	0.1	0.0	rbf	10.0	0.5845	0.7985	0.7384	1.7789	0.7096	2.1380
15	0.05	0.1	0.0	cos	na	0.5845	0.7985	0.7384	1.7789	0.7096	2.1380
15	0.1	0.1	0.0	rbf	10.0	0.5796	0.8000	0.7323	1.7638	0.7043	2.1283
15	0.1	0.1	0.0	cos	na	0.5796	0.8000	0.7323	1.7638	0.7043	2.1283
15	0.5	0.1	0.0	rbf	10.0	0.6147	0.7128	0.7418	1.7658	0.7173	2.0791
15	0.5	0.1	0.0	cos	na	0.6147	0.7128	0.7418	1.7658	0.7173	2.0791
15	0.0	0.1	100.0	cos	na	0.6428	0.7683	0.7792	1.8579	0.7533	2.1693
15	1.0	0.1	0.0	rbf	10.0	0.5998	0.6759	0.5865	1.2511	0.5685	1.5199
15	1.0	0.1	0.0	cos	na	0.5998	0.6759	0.5865	1.2511	0.5685	1.5199
15	0.0	0.1	1.0	rbf	10.0	0.6129	0.7863	0.7627	1.8370	0.7360	2.1623
15	0.0	0.1	1.0	cos	na	0.6129	0.7863	0.7627	1.8370	0.7360	2.1623
15	0.05	0.1	1.0	rbf	10.0	0.5845	0.7985	0.7385	1.7792	0.7097	2.1380
15	0.05	0.1	1.0	cos	na	0.5845	0.7985	0.7385	1.7792	0.7097	2.1380
15	0.1	0.1	1.0	rbf	10.0	0.5796	0.7999	0.7323	1.7638	0.7042	2.1286
15	0.1	0.1	1.0	cos	na	0.5796	0.7999	0.7323	1.7638	0.7042	2.1286
15	0.5	0.1	1.0	rbf	10.0	0.6149	0.7128	0.7423	1.7661	0.7177	2.0794
15	0.5	0.1	1.0	cos	na	0.6150	0.7128	0.7424	1.7658	0.7178	2.0794
15	1.0	0.1	1.0	rbf	10.0	0.6015	0.6786	0.5889	1.2596	0.5706	1.5357
15	1.0	0.1	1.0	cos	na	0.6017	0.6795	0.5894	1.2614	0.5711	1.5381
30	0.1	0.1	100.0	rbf	10.0	0.5267	0.8005	0.5602	1.3780	0.5368	1.8915
15	0.0	0.1	10.0	rbf	10.0	0.6101	0.7880	0.7595	1.8315	0.7331	2.1605
15	0.0	0.1	10.0	cos	na	0.6101	0.7880	0.7595	1.8315	0.7331	2.1608
15	0.05	0.1	10.0	rbf	10.0	0.5845	0.7985	0.7386	1.7804	0.7098	2.1383
15	0.05	0.1	10.0	cos	na	0.5845	0.7985	0.7387	1.7801	0.7098	2.1383
15	0.1	0.1	10.0	rbf	10.0	0.5799	0.7999	0.7326	1.7644	0.7044	2.1289
15	0.1	1.0	100.0	rbf	10.0	0.5818	0.7999	0.7337	1.7707	0.7054	2.1310
15	0.1	0.1	10.0	cos	na	0.5800	0.7999	0.7327	1.7644	0.7044	2.1292
15	0.5	0.1	10.0	rbf	10.0	0.6185	0.7128	0.7429	1.7704	0.7187	2.0815
15	0.5	0.1	10.0	cos	na	0.6191	0.7129	0.7433	1.7695	0.7188	2.0812
50	0.05	1.0	100.0	rbf	10.0	0.6145	0.7813	0.6169	1.4765	0.5876	1.9383
15	1.0	0.1	10.0	rbf	10.0	0.6235	0.6945	0.6095	1.3233	0.5913	1.6228
15	0.5	1.0	100.0	rbf	10.0	0.6200	0.7359	0.7488	1.8066	0.7249	2.1277
15	0.05	0.1	100.0	cos	na	0.5878	0.7980	0.7415	1.7878	0.7131	2.1426
15	0.1	0.1	100.0	cos	na	0.5822	0.7999	0.7349	1.7726	0.7064	2.1319
15	0.5	0.1	100.0	rbf	10.0	0.6284	0.7124	0.7503	1.7862	0.7259	2.0931
15	0.5	0.1	100.0	cos	na	0.6323	0.7123	0.7514	1.7863	0.7273	2.0943
15	0.5	1.0	100.0	cos	na	0.6216	0.7348	0.7496	1.8090	0.7260	2.1289
15	1.0	0.1	100.0	cos	na	0.6389	0.7360	0.6312	1.4166	0.6108	1.7739
15	0.0	1.0	0.0	rbf	10.0	0.5901	0.7957	0.7473	1.7981	0.7186	2.1480
15	0.0	1.0	0.0	cos	na	0.5901	0.7957	0.7473	1.7981	0.7186	2.1480
15	0.05	1.0	0.0	rbf	10.0	0.5845	0.7985	0.7384	1.7789	0.7097	2.1380
15	0.05	1.0	0.0	cos	na	0.5845	0.7985	0.7384	1.7789	0.7097	2.1380
15	0.1	1.0	0.0	rbf	10.0	0.5796	0.7999	0.7323	1.7638	0.7043	2.1286
15	0.1	1.0	0.0	cos	na	0.5796	0.7999	0.7323	1.7638	0.7043	2.1286
15	0.5	1.0	0.0	rbf	10.0	0.6098	0.7322	0.7421	1.7841	0.7172	2.1119
15	0.5	1.0	0.0	cos	na	0.6098	0.7322	0.7421	1.7841	0.7172	2.1119
15	1.0	1.0	0.0	rbf	10.0	0.6005	0.6733	0.5862	1.2523	0.5680	1.5175
15	1.0	1.0	0.0	cos	na	0.6005	0.6733	0.5862	1.2523	0.5680	1.5175
15	1.0	1.0	100.0	rbf	10.0	0.6386	0.7329	0.6326	1.4127	0.6124	1.7569
15	0.0	1.0	1.0	rbf	10.0	0.5901	0.7957	0.7473	1.7981	0.7186	2.1480
15	0.0	1.0	1.0	cos	na	0.5901	0.7957	0.7473	1.7981	0.7186	2.1480
15	0.05	1.0	1.0	rbf	10.0	0.5845	0.7985	0.7385	1.7792	0.7097	2.1380
15	0.05	1.0	1.0	cos	na	0.5845	0.7985	0.7385	1.7792	0.7097	2.1380
15	0.1	1.0	1.0	rbf	10.0	0.5796	0.7999	0.7323	1.7638	0.7042	2.1286
15	0.1	1.0	1.0	cos	na	0.5796	0.7999	0.7323	1.7638	0.7042	2.1286
15	0.5	1.0	1.0	rbf	10.0	0.6108	0.7329	0.7421	1.7856	0.7174	2.1116
15	0.5	1.0	1.0	cos	na	0.6108	0.7329	0.7421	1.7856	0.7174	2.1116
15	1.0	1.0	1.0	rbf	10.0	0.6020	0.6785	0.5896	1.2596	0.5712	1.5342
15	1.0	1.0	1.0	cos	na	0.6023	0.6792	0.5900	1.2608	0.5714	1.5369
15	0.0	1.0	10.0	rbf	10.0	0.5880	0.7962	0.7462	1.7941	0.7172	2.1465
15	0.0	1.0	10.0	cos	na	0.5880	0.7962	0.7462	1.7947	0.7172	2.1468
15	0.05	1.0	10.0	cos	na	0.5845	0.7985	0.7387	1.7801	0.7098	2.1383
50	0.5	0.1	100.0	rbf	10.0	0.6432	0.7335	0.6580	1.5958	0.6337	2.0047
15	0.1	1.0	10.0	rbf	10.0	0.5798	0.7999	0.7327	1.7644	0.7045	2.1289
15	0.1	1.0	10.0	cos	na	0.5800	0.7999	0.7327	1.7644	0.7044	2.1292
15	0.5	1.0	10.0	rbf	10.0	0.6106	0.7352	0.7419	1.7896	0.7179	2.1170
15	0.5	1.0	10.0	cos	na	0.6109	0.7357	0.7421	1.7905	0.7178	2.1177
30	0.0	1.0	100.0	rbf	10.0	0.5845	0.7881	0.6515	1.6054	0.6263	2.0460
15	1.0	1.0	10.0	rbf	10.0	0.6224	0.6865	0.6063	1.3109	0.5885	1.6067
15	1.0	1.0	10.0	cos	na	0.6238	0.6877	0.6090	1.3222	0.5907	1.6162
15	0.0	1.0	100.0	rbf	10.0	0.5920	0.7961	0.7488	1.7996	0.7200	2.1517
15	0.0	1.0	100.0	cos	na	0.5984	0.7929	0.7540	1.8169	0.7258	2.1577
15	0.05	1.0	100.0	cos	na	0.5865	0.7985	0.7404	1.7841	0.7115	2.1413
15	0.1	1.0	100.0	cos	na	0.5822	0.7999	0.7351	1.7726	0.7065	2.1319
15	1.0	1.0	100.0	cos	na	0.6407	0.7313	0.6300	1.4185	0.6093	1.7650
30	0.0	0.1	0.0	rbf	10.0	0.5911	0.7832	0.6653	1.6312	0.6390	2.0515
30	0.0	0.1	0.0	cos	na	0.5911	0.7832	0.6653	1.6312	0.6390	2.0515
30	0.05	0.1	0.0	rbf	10.0	0.5089	0.8039	0.5307	1.2989	0.5091	1.8201
30	0.05	0.1	0.0	cos	na	0.5089	0.8039	0.5307	1.2989	0.5091	1.8201
30	0.1	0.1	0.0	rbf	10.0	0.5008	0.8042	0.5222	1.2727	0.5012	1.7888
30	0.1	0.1	0.0	cos	na	0.5008	0.8042	0.5222	1.2727	0.5012	1.7888
30	0.5	0.1	0.0	rbf	10.0	0.5857	0.7258	0.6478	1.5668	0.6217	1.9698
30	0.5	0.1	0.0	cos	na	0.5857	0.7258	0.6478	1.5668	0.6217	1.9698
30	1.0	0.1	0.0	rbf	10.0	0.5936	0.7056	0.5253	1.1392	0.5110	1.4506
30	1.0	0.1	0.0	cos	na	0.5936	0.7056	0.5253	1.1392	0.5110	1.4506
30	0.0	0.1	1.0	rbf	10.0	0.5898	0.7838	0.6629	1.6245	0.6370	2.0494
30	0.0	0.1	1.0	cos	na	0.5898	0.7838	0.6629	1.6245	0.6370	2.0494
30	0.05	0.1	1.0	rbf	10.0	0.5089	0.8039	0.5308	1.2989	0.5091	1.8210
30	0.05	0.1	1.0	cos	na	0.5089	0.8039	0.5308	1.2989	0.5091	1.8210
30	0.1	0.1	1.0	rbf	10.0	0.5007	0.8042	0.5222	1.2730	0.5012	1.7891
30	0.1	0.1	1.0	cos	na	0.5007	0.8042	0.5222	1.2730	0.5012	1.7891
30	0.5	0.1	1.0	rbf	10.0	0.5857	0.7258	0.6482	1.5677	0.6220	1.9698
30	0.5	0.1	1.0	cos	na	0.5858	0.7258	0.6479	1.5680	0.6219	1.9698
30	1.0	0.1	1.0	rbf	10.0	0.5981	0.7110	0.5370	1.1696	0.5212	1.4816
30	1.0	0.1	1.0	cos	na	0.5983	0.7120	0.5383	1.1726	0.5225	1.4837
30	0.0	0.1	10.0	rbf	10.0	0.5778	0.7881	0.6412	1.5823	0.6160	2.0288
30	0.0	0.1	10.0	cos	na	0.5774	0.7884	0.6401	1.5799	0.6145	2.0266
30	0.5	1.0	0.0	rbf	10.0	0.5727	0.7385	0.6278	1.5294	0.6035	1.9564
30	0.05	0.1	10.0	cos	na	0.5091	0.8039	0.5313	1.2998	0.5090	1.8229
30	0.1	0.1	10.0	rbf	10.0	0.5009	0.8045	0.5213	1.2685	0.5008	1.7834
30	0.1	0.1	10.0	cos	na	0.5009	0.8045	0.5214	1.2691	0.5009	1.7837
30	0.5	0.1	10.0	rbf	10.0	0.5889	0.7259	0.6515	1.5783	0.6255	1.9792
30	0.5	0.1	10.0	cos	na	0.5890	0.7259	0.6524	1.5823	0.6265	1.9804
30	1.0	0.1	10.0	rbf	10.0	0.6394	0.7337	0.6213	1.3844	0.5987	1.7055
30	1.0	0.1	10.0	cos	na	0.6413	0.7357	0.6286	1.4030	0.6066	1.7352
30	0.0	0.1	100.0	cos	na	0.6573	0.7248	0.7629	1.7666	0.7330	2.1004
30	0.05	0.1	100.0	rbf	10.0	0.5692	0.7908	0.6279	1.5583	0.6028	2.0148
30	0.05	0.1	100.0	cos	na	0.6056	0.7767	0.6914	1.6899	0.6637	2.0894
30	0.1	0.1	100.0	cos	na	0.5781	0.7860	0.6416	1.5905	0.6164	2.0370
30	0.5	0.1	100.0	rbf	10.0	0.6087	0.7262	0.6807	1.6603	0.6550	2.0360
30	0.5	0.1	100.0	cos	na	0.6106	0.7261	0.6847	1.6661	0.6597	2.0423
30	1.0	0.1	100.0	rbf	10.0	0.6676	0.7595	0.6758	1.5597	0.6513	1.8968
50	1.0	0.1	100.0	rbf	10.0	0.6790	0.7723	0.6890	1.6086	0.6643	1.9402
30	1.0	0.1	100.0	cos	na	0.6638	0.7599	0.6724	1.5609	0.6474	1.9026
30	0.0	1.0	0.0	rbf	10.0	0.5231	0.8021	0.5521	1.3585	0.5282	1.8727
30	0.0	1.0	0.0	cos	na	0.5231	0.8021	0.5521	1.3585	0.5282	1.8727
30	0.05	1.0	0.0	rbf	10.0	0.5089	0.8039	0.5308	1.2989	0.5091	1.8204
30	0.05	1.0	0.0	cos	na	0.5089	0.8039	0.5308	1.2989	0.5091	1.8204
30	0.1	1.0	0.0	rbf	10.0	0.5001	0.8045	0.5209	1.2676	0.5003	1.7816
30	0.1	1.0	0.0	cos	na	0.5001	0.8045	0.5209	1.2676	0.5003	1.7816
30	0.5	1.0	0.0	cos	na	0.5727	0.7385	0.6278	1.5294	0.6035	1.9564
30	1.0	1.0	0.0	rbf	10.0	0.5950	0.7041	0.5277	1.1423	0.5129	1.4485
30	1.0	1.0	0.0	cos	na	0.5950	0.7041	0.5277	1.1423	0.5129	1.4485
30	0.0	1.0	1.0	rbf	10.0	0.5200	0.8027	0.5476	1.3455	0.5242	1.8630
30	0.0	1.0	1.0	cos	na	0.5200	0.8027	0.5476	1.3455	0.5242	1.8630
30	0.05	1.0	1.0	rbf	10.0	0.5089	0.8039	0.5308	1.2989	0.5091	1.8210
30	0.05	1.0	1.0	cos	na	0.5089	0.8039	0.5308	1.2989	0.5090	1.8213
30	0.1	1.0	1.0	rbf	10.0	0.5001	0.8045	0.5209	1.2676	0.5003	1.7819
30	0.1	1.0	1.0	cos	na	0.5001	0.8045	0.5210	1.2676	0.5004	1.7819
30	0.5	1.0	1.0	rbf	10.0	0.5724	0.7389	0.6272	1.5288	0.6027	1.9579
30	0.5	1.0	1.0	cos	na	0.5724	0.7389	0.6272	1.5288	0.6027	1.9582
30	1.0	1.0	1.0	rbf	10.0	0.5993	0.7109	0.5358	1.1626	0.5204	1.4743
30	1.0	1.0	1.0	cos	na	0.5987	0.7114	0.5375	1.1681	0.5216	1.4779
30	0.0	1.0	10.0	rbf	10.0	0.5192	0.8030	0.5457	1.3421	0.5225	1.8612
30	0.0	1.0	10.0	cos	na	0.5192	0.8030	0.5458	1.3421	0.5226	1.8615
30	0.05	1.0	10.0	rbf	10.0	0.5091	0.8039	0.5313	1.2998	0.5089	1.8226
30	0.05	1.0	10.0	cos	na	0.5090	0.8039	0.5314	1.3001	0.5091	1.8229
30	0.1	1.0	10.0	rbf	10.0	0.5009	0.8045	0.5213	1.2685	0.5008	1.7834
30	0.1	1.0	10.0	cos	na	0.5011	0.8045	0.5214	1.2694	0.5008	1.7840
30	0.5	1.0	10.0	rbf	10.0	0.5682	0.7430	0.6227	1.5231	0.5983	1.9594
30	0.5	1.0	10.0	cos	na	0.5690	0.7432	0.6236	1.5237	0.5986	1.9610
30	1.0	1.0	10.0	rbf	10.0	0.6390	0.7244	0.6203	1.3729	0.5980	1.6869
30	1.0	1.0	10.0	cos	na	0.6401	0.7262	0.6268	1.3960	0.6054	1.7219
50	0.1	0.1	1.0	rbf	10.0	0.5308	0.7961	0.4226	1.0181	0.4151	1.5481
30	0.0	1.0	100.0	cos	na	0.6092	0.7754	0.7060	1.7076	0.6769	2.1009
30	0.05	1.0	100.0	rbf	10.0	0.5169	0.8033	0.5456	1.3427	0.5226	1.8584
30	0.05	1.0	100.0	cos	na	0.5515	0.7955	0.6002	1.5039	0.5765	1.9795
30	0.1	1.0	100.0	rbf	10.0	0.5051	0.8047	0.5274	1.2905	0.5053	1.8087
30	0.1	1.0	100.0	cos	na	0.5271	0.8005	0.5614	1.3801	0.5378	1.8955
30	0.5	1.0	100.0	rbf	10.0	0.5888	0.7441	0.6471	1.5893	0.6215	2.0199
30	0.5	1.0	100.0	cos	na	0.5988	0.7403	0.6594	1.6184	0.6330	2.0332
30	1.0	1.0	100.0	cos	na	0.6663	0.7585	0.6751	1.5615	0.6514	1.8925
50	0.0	0.1	0.0	rbf	10.0	0.6278	0.7701	0.6664	1.5657	0.6345	1.9903
50	0.0	0.1	0.0	cos	na	0.6278	0.7701	0.6664	1.5657	0.6345	1.9903
50	0.05	0.1	0.0	rbf	10.0	0.5386	0.7958	0.4335	1.0524	0.4260	1.5952
50	0.05	0.1	0.0	cos	na	0.5386	0.7958	0.4335	1.0524	0.4260	1.5952
50	0.1	0.1	0.0	rbf	10.0	0.5314	0.7959	0.4240	1.0226	0.4161	1.5541
50	0.1	0.1	0.0	cos	na	0.5314	0.7959	0.4240	1.0226	0.4161	1.5541
50	0.5	0.1	0.0	rbf	10.0	0.6220	0.7306	0.6041	1.4655	0.5828	1.8925
50	0.5	0.1	0.0	cos	na	0.6220	0.7306	0.6041	1.4655	0.5828	1.8925
50	1.0	0.1	0.0	rbf	10.0	0.6281	0.7063	0.5123	1.0335	0.5009	1.2869
50	1.0	0.1	0.0	cos	na	0.6281	0.7063	0.5123	1.0335	0.5009	1.2869
50	0.0	0.1	1.0	rbf	10.0	0.6208	0.7749	0.6433	1.5113	0.6105	1.9616
50	0.0	0.1	1.0	cos	na	0.6208	0.7749	0.6434	1.5113	0.6105	1.9616
50	0.05	0.1	1.0	rbf	10.0	0.5388	0.7958	0.4337	1.0530	0.4261	1.5955
50	0.05	0.1	1.0	cos	na	0.5388	0.7958	0.4337	1.0533	0.4262	1.5958
50	0.1	0.1	1.0	cos	na	0.5308	0.7961	0.4226	1.0181	0.4152	1.5481
50	0.5	0.1	1.0	rbf	10.0	0.6223	0.7307	0.6043	1.4673	0.5832	1.8940
50	0.5	0.1	1.0	cos	na	0.6223	0.7307	0.6045	1.4676	0.5834	1.8940
50	1.0	0.1	1.0	rbf	10.0	0.6307	0.7141	0.5276	1.0661	0.5141	1.3258
50	1.0	0.1	1.0	cos	na	0.6314	0.7150	0.5298	1.0715	0.5158	1.3315
50	0.0	0.1	10.0	rbf	10.0	0.6018	0.7824	0.5988	1.4373	0.5698	1.9040
50	0.0	0.1	10.0	cos	na	0.6006	0.7834	0.5894	1.4240	0.5611	1.8928
50	0.05	0.1	10.0	rbf	10.0	0.5254	0.7972	0.4171	1.0009	0.4101	1.5337
50	0.05	0.1	10.0	cos	na	0.5238	0.7974	0.4152	0.9933	0.4086	1.5245
50	0.1	0.1	10.0	rbf	10.0	0.5241	0.7974	0.4061	0.9632	0.4000	1.4900
50	0.1	0.1	10.0	cos	na	0.5227	0.7975	0.4044	0.9589	0.3990	1.4845
50	0.5	0.1	10.0	rbf	10.0	0.6252	0.7312	0.6101	1.4819	0.5880	1.9089
50	0.5	0.1	10.0	cos	na	0.6252	0.7312	0.6109	1.4843	0.5884	1.9116
50	1.0	0.1	10.0	rbf	10.0	0.6642	0.7475	0.6414	1.3838	0.6174	1.6859
50	1.0	0.1	10.0	cos	na	0.6653	0.7504	0.6497	1.4196	0.6265	1.7245
50	0.0	0.1	100.0	rbf	10.0	0.6601	0.7141	0.7492	1.6859	0.7172	2.0358
50	0.0	0.1	100.0	cos	na	0.6584	0.6984	0.7464	1.6339	0.7132	1.9726
50	0.05	0.1	100.0	rbf	10.0	0.6578	0.7467	0.7285	1.7107	0.6977	2.0879
50	0.05	0.1	100.0	cos	na	0.6662	0.7148	0.7531	1.7132	0.7224	2.0609
50	0.1	0.1	100.0	rbf	10.0	0.6685	0.7271	0.7455	1.7240	0.7155	2.0803
50	0.1	0.1	100.0	cos	na	0.6729	0.7074	0.7570	1.7198	0.7267	2.0591
50	0.5	0.1	100.0	cos	na	0.6460	0.7336	0.6655	1.6110	0.6416	2.0144
50	0.05	1.0	10.0	rbf	10.0	0.5211	0.7980	0.4035	0.9596	0.3980	1.4884
50	1.0	0.1	100.0	cos	na	0.6794	0.7702	0.6873	1.6122	0.6637	1.9414
50	0.0	1.0	0.0	rbf	10.0	0.5569	0.7940	0.4732	1.1613	0.4597	1.6874
50	0.0	1.0	0.0	cos	na	0.5569	0.7940	0.4732	1.1613	0.4597	1.6874
50	0.05	1.0	0.0	rbf	10.0	0.5222	0.7978	0.4058	0.9648	0.4001	1.4907
50	0.05	1.0	0.0	cos	na	0.5222	0.7978	0.4058	0.9648	0.4001	1.4907
50	0.1	1.0	0.0	rbf	10.0	0.5209	0.7979	0.3966	0.9326	0.3917	1.4509
50	0.1	1.0	0.0	cos	na	0.5209	0.7979	0.3966	0.9326	0.3917	1.4509
50	0.5	1.0	0.0	rbf	10.0	0.6153	0.7397	0.5787	1.4175	0.5583	1.8679
50	0.5	1.0	0.0	cos	na	0.6153	0.7397	0.5787	1.4175	0.5583	1.8679
50	1.0	1.0	0.0	rbf	10.0	0.6275	0.7057	0.5147	1.0345	0.5035	1.2838
50	1.0	1.0	0.0	cos	na	0.6275	0.7057	0.5147	1.0345	0.5035	1.2838
50	0.0	1.0	1.0	rbf	10.0	0.5569	0.7940	0.4735	1.1619	0.4600	1.6877
50	0.0	1.0	1.0	cos	na	0.5569	0.7940	0.4735	1.1622	0.4600	1.6880
50	0.05	1.0	1.0	rbf	10.0	0.5222	0.7978	0.4058	0.9648	0.4001	1.4913
50	0.0	1.0	100.0	rbf	10.0	0.6442	0.7627	0.7096	1.6505	0.6756	2.0533
50	0.05	1.0	1.0	cos	na	0.5222	0.7978	0.4058	0.9648	0.4001	1.4913
50	0.1	1.0	1.0	rbf	10.0	0.5209	0.7979	0.3966	0.9329	0.3916	1.4509
50	0.1	1.0	1.0	cos	na	0.5209	0.7979	0.3966	0.9329	0.3917	1.4509
50	0.5	1.0	1.0	rbf	10.0	0.6149	0.7401	0.5783	1.4144	0.5579	1.8676
50	0.5	1.0	1.0	cos	na	0.6149	0.7406	0.5767	1.4114	0.5559	1.8649
50	1.0	1.0	1.0	rbf	10.0	0.6307	0.7126	0.5249	1.0591	0.5120	1.3194
50	1.0	1.0	1.0	cos	na	0.6317	0.7133	0.5266	1.0630	0.5137	1.3221
50	0.0	1.0	10.0	rbf	10.0	0.5351	0.7964	0.4378	1.0570	0.4280	1.6037
50	0.0	1.0	10.0	cos	na	0.5346	0.7966	0.4354	1.0519	0.4262	1.5956
50	0.05	1.0	10.0	cos	na	0.5211	0.7980	0.4036	0.9599	0.3979	1.4888
50	0.1	1.0	10.0	rbf	10.0	0.5200	0.7981	0.3958	0.9301	0.3907	1.4472
50	0.1	1.0	10.0	cos	na	0.5200	0.7981	0.3959	0.9311	0.3909	1.4481
50	0.5	1.0	10.0	rbf	10.0	0.6109	0.7467	0.5668	1.3837	0.5446	1.8561
50	0.5	1.0	10.0	cos	na	0.6092	0.7479	0.5651	1.3755	0.5420	1.8549
50	1.0	1.0	10.0	rbf	10.0	0.6619	0.7380	0.6394	1.3768	0.6153	1.6674
50	1.0	1.0	10.0	cos	na	0.6641	0.7408	0.6491	1.4030	0.6255	1.7029
50	0.0	1.0	100.0	cos	na	0.6544	0.7447	0.7396	1.7168	0.7085	2.0879
50	0.05	1.0	100.0	cos	na	0.6454	0.7605	0.7060	1.6554	0.6730	2.0651
50	0.1	1.0	100.0	rbf	10.0	0.6081	0.7809	0.6014	1.4581	0.5726	1.9314
50	0.1	1.0	100.0	cos	na	0.6487	0.7571	0.7001	1.6642	0.6700	2.0694
50	0.5	1.0	100.0	cos	na	0.6423	0.7396	0.6488	1.5894	0.6251	2.0004
50	1.0	1.0	100.0	rbf	10.0	0.6804	0.7692	0.6880	1.6031	0.6633	1.9323
50	1.0	1.0	100.0	cos	na	0.6804	0.7702	0.6864	1.6064	0.6633	1.9379


==> tables/results_5percent.txt <==
d	alpha	beta	gamma	usim	sigma	ci_rel	ci	ap@5	hit@5	ap@10 hit@10
15	0.0	0.1	100.0	rbf	10.0	0.6378	0.7916	0.8497	2.9601	0.8017	4.0067
10	1.0	0.1	100.0	rbf	10.0	0.6541	0.7054	0.7258	2.1775	0.6742	2.9793
5	0.0	0.1	0.0	rbf	10.0	0.6650	0.7688	0.8421	2.8580	0.7890	3.8968
10	0.0	0.1	100.0	rbf	10.0	0.6593	0.7854	0.8538	2.9529	0.8044	3.9774
5	0.0	0.1	0.0	cos	na	0.6650	0.7688	0.8421	2.8580	0.7890	3.8968
5	0.1	0.1	0.0	cos	na	0.6652	0.7726	0.8433	2.8673	0.7899	3.9006
5	0.05	0.1	0.0	rbf	10.0	0.6652	0.7707	0.8425	2.8628	0.7893	3.8996
10	0.05	1.0	100.0	rbf	10.0	0.6598	0.7873	0.8531	2.9547	0.8041	3.9802
5	0.05	0.1	0.0	cos	na	0.6652	0.7707	0.8425	2.8628	0.7893	3.8996
5	0.05	1.0	0.0	cos	na	0.6652	0.7707	0.8425	2.8628	0.7893	3.8996
5	0.1	0.1	0.0	rbf	10.0	0.6652	0.7726	0.8433	2.8673	0.7899	3.9006
5	0.5	0.1	0.0	rbf	10.0	0.6684	0.7895	0.8449	2.8804	0.7918	3.9229
5	0.5	0.1	0.0	cos	na	0.6684	0.7895	0.8449	2.8804	0.7918	3.9229
5	1.0	0.1	100.0	cos	na	0.6752	0.7266	0.7366	2.2267	0.6813	3.1246
5	0.0	1.0	0.0	rbf	10.0	0.6650	0.7688	0.8421	2.8580	0.7890	3.8968
5	1.0	0.1	0.0	rbf	10.0	0.6677	0.6958	0.6888	2.0800	0.6377	2.9807
50	0.1	0.1	100.0	rbf	10.0	0.5609	0.8027	0.7193	2.4087	0.6655	3.5865
5	1.0	0.1	0.0	cos	na	0.6677	0.6958	0.6888	2.0800	0.6377	2.9807
5	0.1	1.0	0.0	rbf	10.0	0.6652	0.7726	0.8433	2.8673	0.7899	3.9006
5	0.0	0.1	1.0	rbf	10.0	0.6650	0.7688	0.8421	2.8580	0.7890	3.8968
5	0.0	0.1	1.0	cos	na	0.6650	0.7688	0.8421	2.8580	0.7890	3.8968
5	0.05	0.1	1.0	rbf	10.0	0.6652	0.7707	0.8425	2.8626	0.7893	3.8998
10	0.05	0.1	10.0	rbf	10.0	0.6598	0.7875	0.8528	2.9582	0.8040	3.9827
5	0.05	0.1	1.0	cos	na	0.6652	0.7707	0.8425	2.8626	0.7893	3.8998
5	0.1	0.1	1.0	rbf	10.0	0.6652	0.7726	0.8434	2.8671	0.7899	3.9006
5	0.1	0.1	1.0	cos	na	0.6652	0.7726	0.8434	2.8671	0.7899	3.9006
10	0.05	1.0	10.0	rbf	10.0	0.6598	0.7875	0.8528	2.9582	0.8040	3.9827
5	0.5	0.1	1.0	rbf	10.0	0.6685	0.7895	0.8449	2.8801	0.7918	3.9231
5	0.1	1.0	0.0	cos	na	0.6652	0.7726	0.8433	2.8673	0.7899	3.9006
5	0.5	0.1	1.0	cos	na	0.6685	0.7895	0.8449	2.8801	0.7918	3.9231
5	0.5	1.0	0.0	rbf	10.0	0.6684	0.7895	0.8449	2.8804	0.7918	3.9231
5	1.0	0.1	1.0	rbf	10.0	0.6687	0.6973	0.6919	2.0893	0.6406	2.9930
5	1.0	0.1	1.0	cos	na	0.6681	0.6975	0.6920	2.0910	0.6409	2.9945
5	0.0	0.1	10.0	rbf	10.0	0.6650	0.7688	0.8421	2.8578	0.7891	3.8965
5	0.5	1.0	0.0	cos	na	0.6684	0.7895	0.8449	2.8804	0.7918	3.9231
5	0.0	0.1	10.0	cos	na	0.6650	0.7688	0.8420	2.8578	0.7890	3.8965
5	0.0	1.0	0.0	cos	na	0.6650	0.7688	0.8421	2.8580	0.7890	3.8968
5	0.05	1.0	0.0	rbf	10.0	0.6652	0.7707	0.8425	2.8628	0.7893	3.8996
5	0.05	0.1	10.0	rbf	10.0	0.6651	0.7707	0.8425	2.8616	0.7892	3.8996
5	0.05	0.1	10.0	cos	na	0.6651	0.7707	0.8425	2.8613	0.7892	3.8998
5	0.1	0.1	10.0	rbf	10.0	0.6652	0.7726	0.8433	2.8668	0.7899	3.9006
5	0.1	0.1	10.0	cos	na	0.6652	0.7726	0.8432	2.8668	0.7898	3.9006
5	1.0	1.0	0.0	rbf	10.0	0.6683	0.6952	0.6929	2.0915	0.6420	2.9847
5	0.5	0.1	10.0	rbf	10.0	0.6685	0.7895	0.8449	2.8801	0.7918	3.9231
5	0.5	0.1	10.0	cos	na	0.6685	0.7895	0.8449	2.8799	0.7918	3.9231
5	1.0	0.1	10.0	rbf	10.0	0.6690	0.7030	0.7019	2.1272	0.6507	3.0245
5	1.0	0.1	10.0	cos	na	0.6692	0.7036	0.7027	2.1289	0.6513	3.0291
10	0.1	1.0	100.0	rbf	10.0	0.6607	0.7891	0.8531	2.9582	0.8045	3.9817
5	0.0	0.1	100.0	rbf	10.0	0.6647	0.7686	0.8417	2.8568	0.7887	3.8960
5	1.0	1.0	0.0	cos	na	0.6683	0.6952	0.6929	2.0915	0.6420	2.9847
5	0.0	0.1	100.0	cos	na	0.6647	0.7685	0.8414	2.8573	0.7887	3.8960
5	0.05	0.1	100.0	rbf	10.0	0.6654	0.7705	0.8425	2.8595	0.7891	3.8991
10	0.1	0.1	100.0	rbf	10.0	0.6607	0.7891	0.8531	2.9582	0.8045	3.9819
5	0.05	0.1	100.0	cos	na	0.6654	0.7704	0.8421	2.8598	0.7889	3.8998
5	0.05	1.0	100.0	rbf	10.0	0.6654	0.7705	0.8425	2.8595	0.7891	3.8991
5	0.1	0.1	100.0	rbf	10.0	0.6653	0.7724	0.8426	2.8650	0.7892	3.9018
5	0.1	0.1	100.0	cos	na	0.6653	0.7724	0.8424	2.8643	0.7891	3.9018
10	0.05	0.1	100.0	rbf	10.0	0.6598	0.7873	0.8531	2.9547	0.8041	3.9802
5	0.5	0.1	100.0	rbf	10.0	0.6685	0.7895	0.8452	2.8789	0.7919	3.9206
5	0.5	0.1	100.0	cos	na	0.6686	0.7895	0.8452	2.8791	0.7918	3.9204
30	0.1	0.1	100.0	rbf	10.0	0.5641	0.8029	0.7829	2.7415	0.7346	3.8785
5	1.0	0.1	100.0	rbf	10.0	0.6747	0.7223	0.7325	2.2131	0.6764	3.1070
15	0.05	0.1	100.0	rbf	10.0	0.6365	0.7932	0.8488	2.9599	0.8015	4.0060
5	0.0	1.0	1.0	rbf	10.0	0.6650	0.7688	0.8421	2.8580	0.7890	3.8968
5	0.0	1.0	1.0	cos	na	0.6650	0.7688	0.8421	2.8580	0.7890	3.8968
5	0.05	1.0	1.0	rbf	10.0	0.6652	0.7707	0.8426	2.8623	0.7893	3.8998
5	0.05	1.0	1.0	cos	na	0.6652	0.7707	0.8426	2.8623	0.7893	3.8998
5	0.1	1.0	1.0	rbf	10.0	0.6652	0.7726	0.8434	2.8671	0.7899	3.9006
5	0.1	1.0	1.0	cos	na	0.6652	0.7726	0.8434	2.8671	0.7899	3.9006
5	0.5	1.0	1.0	rbf	10.0	0.6685	0.7895	0.8449	2.8801	0.7918	3.9231
5	0.5	1.0	1.0	cos	na	0.6685	0.7895	0.8449	2.8801	0.7918	3.9231
5	1.0	1.0	1.0	rbf	10.0	0.6688	0.6962	0.6944	2.1011	0.6438	2.9917
5	1.0	1.0	1.0	cos	na	0.6688	0.6963	0.6948	2.1013	0.6441	2.9907
5	0.0	1.0	10.0	rbf	10.0	0.6650	0.7688	0.8421	2.8578	0.7891	3.8965
5	0.0	1.0	10.0	cos	na	0.6650	0.7688	0.8420	2.8578	0.7890	3.8965
5	0.05	1.0	10.0	rbf	10.0	0.6651	0.7707	0.8425	2.8613	0.7892	3.8996
5	0.05	1.0	10.0	cos	na	0.6651	0.7707	0.8425	2.8613	0.7891	3.8998
5	0.1	1.0	10.0	rbf	10.0	0.6652	0.7726	0.8433	2.8668	0.7899	3.9006
5	0.1	1.0	10.0	cos	na	0.6652	0.7726	0.8432	2.8668	0.7898	3.9008
5	0.5	1.0	10.0	rbf	10.0	0.6685	0.7895	0.8449	2.8799	0.7918	3.9231
5	0.5	1.0	10.0	cos	na	0.6686	0.7895	0.8449	2.8799	0.7918	3.9231
5	1.0	1.0	10.0	rbf	10.0	0.6691	0.7018	0.7044	2.1334	0.6525	3.0255
5	1.0	1.0	10.0	cos	na	0.6690	0.7024	0.7052	2.1337	0.6536	3.0265
5	0.0	1.0	100.0	rbf	10.0	0.6647	0.7686	0.8417	2.8568	0.7887	3.8960
5	0.0	1.0	100.0	cos	na	0.6647	0.7685	0.8414	2.8573	0.7887	3.8960
5	0.05	1.0	100.0	cos	na	0.6654	0.7704	0.8421	2.8598	0.7889	3.8998
5	0.1	1.0	100.0	rbf	10.0	0.6653	0.7724	0.8426	2.8650	0.7892	3.9018
5	0.1	1.0	100.0	cos	na	0.6653	0.7724	0.8425	2.8643	0.7891	3.9018
5	0.5	1.0	100.0	rbf	10.0	0.6685	0.7895	0.8452	2.8789	0.7919	3.9204
5	0.5	1.0	100.0	cos	na	0.6685	0.7895	0.8452	2.8789	0.7918	3.9204
5	1.0	1.0	100.0	rbf	10.0	0.6751	0.7204	0.7331	2.2116	0.6775	3.1012
5	1.0	1.0	100.0	cos	na	0.6750	0.7250	0.7368	2.2314	0.6818	3.1203
10	0.0	0.1	0.0	rbf	10.0	0.6593	0.7857	0.8536	2.9544	0.8045	3.9779
10	0.0	0.1	0.0	cos	na	0.6593	0.7857	0.8536	2.9544	0.8045	3.9779
10	0.05	0.1	0.0	rbf	10.0	0.6596	0.7875	0.8528	2.9584	0.8040	3.9827
10	0.05	0.1	0.0	cos	na	0.6596	0.7875	0.8528	2.9584	0.8040	3.9827
10	0.1	0.1	0.0	rbf	10.0	0.6606	0.7893	0.8537	2.9599	0.8053	3.9807
10	0.1	0.1	0.0	cos	na	0.6606	0.7893	0.8537	2.9599	0.8053	3.9807
10	0.5	0.1	0.0	rbf	10.0	0.6582	0.8038	0.8553	2.9647	0.8061	3.9852
10	0.5	0.1	0.0	cos	na	0.6582	0.8038	0.8553	2.9647	0.8061	3.9852
10	1.0	0.1	0.0	rbf	10.0	0.6368	0.6405	0.6646	1.9177	0.6201	2.6628
10	1.0	0.1	0.0	cos	na	0.6368	0.6405	0.6646	1.9177	0.6201	2.6628
10	0.0	0.1	1.0	rbf	10.0	0.6593	0.7857	0.8537	2.9541	0.8045	3.9777
10	0.0	0.1	1.0	cos	na	0.6593	0.7857	0.8537	2.9541	0.8045	3.9777
10	0.05	0.1	1.0	rbf	10.0	0.6595	0.7875	0.8528	2.9584	0.8040	3.9827
10	0.05	0.1	1.0	cos	na	0.6595	0.7875	0.8528	2.9584	0.8040	3.9827
10	0.1	0.1	1.0	rbf	10.0	0.6606	0.7893	0.8537	2.9599	0.8053	3.9804
10	0.1	0.1	1.0	cos	na	0.6606	0.7893	0.8537	2.9599	0.8053	3.9804
10	0.5	0.1	1.0	rbf	10.0	0.6582	0.8038	0.8553	2.9647	0.8061	3.9852
10	0.5	0.1	1.0	cos	na	0.6582	0.8038	0.8553	2.9647	0.8061	3.9852
10	1.0	0.1	1.0	rbf	10.0	0.6370	0.6441	0.6683	1.9388	0.6229	2.6848
10	1.0	0.1	1.0	cos	na	0.6371	0.6442	0.6684	1.9385	0.6232	2.6856
10	0.0	0.1	10.0	rbf	10.0	0.6595	0.7857	0.8537	2.9544	0.8045	3.9774
10	0.0	0.1	10.0	cos	na	0.6595	0.7857	0.8537	2.9544	0.8045	3.9774
10	0.05	0.1	10.0	cos	na	0.6598	0.7875	0.8529	2.9577	0.8040	3.9824
10	0.1	0.1	10.0	rbf	10.0	0.6607	0.7893	0.8536	2.9599	0.8052	3.9809
10	0.1	0.1	10.0	cos	na	0.6607	0.7893	0.8536	2.9599	0.8052	3.9809
10	0.5	0.1	10.0	rbf	10.0	0.6581	0.8038	0.8552	2.9647	0.8061	3.9852
10	0.5	0.1	10.0	cos	na	0.6581	0.8038	0.8552	2.9647	0.8061	3.9852
10	1.0	0.1	10.0	rbf	10.0	0.6405	0.6570	0.6842	2.0012	0.6367	2.7542
10	1.0	0.1	10.0	cos	na	0.6404	0.6569	0.6852	1.9937	0.6374	2.7520
10	0.0	0.1	100.0	cos	na	0.6591	0.7854	0.8537	2.9526	0.8043	3.9767
10	0.05	0.1	100.0	cos	na	0.6597	0.7872	0.8531	2.9552	0.8042	3.9802
10	0.05	1.0	10.0	cos	na	0.6598	0.7875	0.8529	2.9577	0.8040	3.9822
10	0.1	0.1	100.0	cos	na	0.6607	0.7890	0.8530	2.9582	0.8044	3.9817
10	0.5	0.1	100.0	rbf	10.0	0.6584	0.8037	0.8551	2.9652	0.8060	3.9854
10	0.5	0.1	100.0	cos	na	0.6583	0.8037	0.8550	2.9649	0.8060	3.9859
10	1.0	0.1	100.0	cos	na	0.6552	0.7083	0.7261	2.1877	0.6746	2.9914
10	0.0	1.0	0.0	rbf	10.0	0.6593	0.7857	0.8537	2.9541	0.8045	3.9779
10	0.0	1.0	0.0	cos	na	0.6593	0.7857	0.8537	2.9541	0.8045	3.9779
10	0.05	1.0	0.0	rbf	10.0	0.6595	0.7875	0.8528	2.9584	0.8040	3.9827
10	0.05	1.0	0.0	cos	na	0.6595	0.7875	0.8528	2.9584	0.8040	3.9827
10	0.1	1.0	0.0	rbf	10.0	0.6606	0.7893	0.8537	2.9599	0.8053	3.9804
10	0.1	1.0	10.0	cos	na	0.6607	0.7893	0.8536	2.9599	0.8052	3.9809
10	0.1	1.0	0.0	cos	na	0.6606	0.7893	0.8537	2.9599	0.8053	3.9804
10	0.5	1.0	0.0	rbf	10.0	0.6582	0.8038	0.8553	2.9647	0.8061	3.9852
10	0.5	1.0	0.0	cos	na	0.6582	0.8038	0.8553	2.9647	0.8061	3.9852
10	1.0	1.0	0.0	rbf	10.0	0.6370	0.6377	0.6683	1.9288	0.6236	2.6688
15	0.5	0.1	100.0	rbf	10.0	0.6141	0.8076	0.8379	2.8969	0.7889	3.9563
10	1.0	1.0	0.0	cos	na	0.6370	0.6377	0.6683	1.9288	0.6236	2.6688
10	0.0	1.0	1.0	rbf	10.0	0.6593	0.7857	0.8537	2.9541	0.8045	3.9777
10	0.0	1.0	1.0	cos	na	0.6593	0.7857	0.8537	2.9541	0.8045	3.9777
10	0.05	1.0	1.0	rbf	10.0	0.6595	0.7875	0.8528	2.9584	0.8040	3.9827
10	0.05	1.0	1.0	cos	na	0.6595	0.7875	0.8528	2.9584	0.8040	3.9827
10	0.1	1.0	1.0	rbf	10.0	0.6606	0.7893	0.8537	2.9599	0.8053	3.9804
15	0.05	0.1	10.0	rbf	10.0	0.6359	0.7934	0.8487	2.9564	0.8009	4.0062
10	0.1	1.0	1.0	cos	na	0.6606	0.7893	0.8537	2.9599	0.8053	3.9804
50	0.05	1.0	100.0	rbf	10.0	0.5660	0.8022	0.7289	2.4508	0.6749	3.6296
10	0.5	1.0	1.0	rbf	10.0	0.6582	0.8038	0.8553	2.9647	0.8061	3.9852
10	0.0	1.0	100.0	rbf	10.0	0.6593	0.7854	0.8538	2.9529	0.8044	3.9774
10	0.5	1.0	1.0	cos	na	0.6582	0.8038	0.8553	2.9647	0.8061	3.9852
10	1.0	1.0	1.0	rbf	10.0	0.6364	0.6413	0.6718	1.9516	0.6269	2.6866
10	1.0	1.0	1.0	cos	na	0.6364	0.6416	0.6722	1.9533	0.6273	2.6883
10	0.0	1.0	10.0	rbf	10.0	0.6595	0.7857	0.8537	2.9544	0.8045	3.9774
10	0.5	1.0	100.0	rbf	10.0	0.6584	0.8037	0.8551	2.9652	0.8060	3.9857
10	0.0	1.0	10.0	cos	na	0.6595	0.7857	0.8537	2.9544	0.8046	3.9774
10	0.1	1.0	10.0	rbf	10.0	0.6607	0.7893	0.8536	2.9599	0.8052	3.9809
10	0.5	1.0	10.0	rbf	10.0	0.6581	0.8038	0.8552	2.9647	0.8061	3.9852
10	0.5	1.0	10.0	cos	na	0.6581	0.8038	0.8552	2.9647	0.8061	3.9852
10	1.0	1.0	10.0	rbf	10.0	0.6400	0.6546	0.6880	2.0057	0.6401	2.7560
10	1.0	1.0	10.0	cos	na	0.6401	0.6560	0.6901	2.0138	0.6418	2.7683
15	1.0	0.1	10.0	rbf	10.0	0.6076	0.6305	0.6848	1.9552	0.6382	2.6685
10	0.0	1.0	100.0	cos	na	0.6591	0.7854	0.8537	2.9526	0.8043	3.9767
10	0.05	1.0	100.0	cos	na	0.6597	0.7872	0.8531	2.9552	0.8042	3.9802
15	1.0	0.1	10.0	cos	na	0.6082	0.6314	0.6851	1.9612	0.6392	2.6713
10	0.1	1.0	100.0	cos	na	0.6607	0.7890	0.8530	2.9582	0.8044	3.9814
10	0.5	1.0	100.0	cos	na	0.6583	0.8037	0.8550	2.9649	0.8060	3.9859
10	1.0	1.0	100.0	rbf	10.0	0.6540	0.7020	0.7258	2.1735	0.6748	2.9665
10	1.0	1.0	100.0	cos	na	0.6564	0.7099	0.7306	2.1938	0.6783	3.0009
15	0.0	0.1	0.0	rbf	10.0	0.6376	0.7913	0.8496	2.9611	0.8023	4.0040
15	0.0	0.1	0.0	cos	na	0.6376	0.7913	0.8496	2.9611	0.8023	4.0040
15	0.05	0.1	0.0	rbf	10.0	0.6359	0.7934	0.8487	2.9559	0.8008	4.0062
15	0.05	0.1	0.0	cos	na	0.6359	0.7934	0.8487	2.9559	0.8008	4.0062
15	0.1	0.1	0.0	rbf	10.0	0.6352	0.7951	0.8477	2.9511	0.7999	4.0070
15	0.1	0.1	0.0	cos	na	0.6352	0.7951	0.8477	2.9511	0.7999	4.0070
15	0.5	0.1	0.0	rbf	10.0	0.6131	0.8076	0.8383	2.8927	0.7887	3.9521
15	0.5	0.1	0.0	cos	na	0.6131	0.8076	0.8383	2.8927	0.7887	3.9521
15	1.0	0.1	0.0	rbf	10.0	0.5972	0.6029	0.6704	1.8687	0.6261	2.5443
15	0.0	0.1	100.0	cos	na	0.6382	0.7910	0.8499	2.9624	0.8021	4.0072
15	1.0	0.1	0.0	cos	na	0.5972	0.6029	0.6704	1.8687	0.6261	2.5443
15	0.0	0.1	1.0	rbf	10.0	0.6376	0.7913	0.8496	2.9611	0.8023	4.0040
15	0.0	0.1	1.0	cos	na	0.6376	0.7913	0.8496	2.9611	0.8023	4.0040
15	0.05	0.1	1.0	rbf	10.0	0.6358	0.7934	0.8487	2.9559	0.8008	4.0062
15	0.05	0.1	1.0	cos	na	0.6358	0.7934	0.8487	2.9559	0.8008	4.0062
15	0.1	0.1	1.0	rbf	10.0	0.6352	0.7950	0.8477	2.9511	0.7999	4.0070
15	0.1	0.1	1.0	cos	na	0.6352	0.7950	0.8477	2.9511	0.7999	4.0070
15	0.5	0.1	1.0	rbf	10.0	0.6131	0.8076	0.8382	2.8927	0.7886	3.9521
15	0.5	0.1	1.0	cos	na	0.6131	0.8076	0.8382	2.8927	0.7886	3.9523
15	1.0	0.1	1.0	rbf	10.0	0.6013	0.6115	0.6752	1.8927	0.6293	2.5782
15	1.0	0.1	1.0	cos	na	0.6013	0.6127	0.6757	1.8960	0.6298	2.5847
15	0.0	0.1	10.0	rbf	10.0	0.6377	0.7913	0.8493	2.9616	0.8022	4.0040
15	0.0	0.1	10.0	cos	na	0.6376	0.7912	0.8493	2.9614	0.8021	4.0045
15	1.0	0.1	100.0	rbf	10.0	0.6443	0.6926	0.7239	2.1553	0.6726	2.9390
15	0.05	0.1	10.0	cos	na	0.6359	0.7934	0.8487	2.9564	0.8009	4.0064
15	0.1	0.1	10.0	rbf	10.0	0.6353	0.7950	0.8476	2.9516	0.7999	4.0070
15	0.1	1.0	100.0	rbf	10.0	0.6361	0.7948	0.8478	2.9546	0.7999	4.0080
15	0.1	0.1	10.0	cos	na	0.6354	0.7950	0.8476	2.9518	0.8000	4.0070
15	0.5	0.1	10.0	rbf	10.0	0.6132	0.8076	0.8381	2.8932	0.7886	3.9536
30	0.05	1.0	10.0	rbf	10.0	0.5689	0.8017	0.7869	2.7568	0.7381	3.8928
15	0.5	0.1	10.0	cos	na	0.6133	0.8076	0.8381	2.8934	0.7886	3.9533
15	0.05	0.1	100.0	cos	na	0.6366	0.7932	0.8488	2.9601	0.8014	4.0055
15	0.1	1.0	100.0	cos	na	0.6361	0.7948	0.8479	2.9556	0.8000	4.0072
15	0.1	0.1	100.0	rbf	10.0	0.6361	0.7948	0.8478	2.9546	0.7999	4.0077
15	0.1	0.1	100.0	cos	na	0.6361	0.7948	0.8479	2.9556	0.8000	4.0072
15	0.5	0.1	100.0	cos	na	0.6147	0.8076	0.8380	2.8974	0.7889	3.9576
15	0.5	1.0	100.0	rbf	10.0	0.6141	0.8076	0.8379	2.8969	0.7889	3.9566
15	1.0	0.1	100.0	cos	na	0.6443	0.6995	0.7256	2.1593	0.6745	2.9652
15	0.0	1.0	0.0	rbf	10.0	0.6370	0.7918	0.8496	2.9601	0.8019	4.0047
15	0.0	1.0	0.0	cos	na	0.6370	0.7918	0.8496	2.9601	0.8019	4.0047
15	0.05	1.0	0.0	rbf	10.0	0.6358	0.7934	0.8487	2.9559	0.8008	4.0062
15	0.05	1.0	0.0	cos	na	0.6358	0.7934	0.8487	2.9559	0.8008	4.0062
15	0.1	1.0	0.0	rbf	10.0	0.6352	0.7950	0.8477	2.9511	0.7999	4.0070
15	0.1	1.0	0.0	cos	na	0.6352	0.7950	0.8477	2.9511	0.7999	4.0070
15	0.5	1.0	0.0	rbf	10.0	0.6131	0.8076	0.8383	2.8927	0.7887	3.9521
15	0.5	1.0	0.0	cos	na	0.6131	0.8076	0.8383	2.8927	0.7887	3.9521
15	1.0	1.0	0.0	rbf	10.0	0.6019	0.6047	0.6745	1.8887	0.6287	2.5734
15	0.5	1.0	100.0	cos	na	0.6147	0.8076	0.8380	2.8974	0.7889	3.9576
15	1.0	1.0	0.0	cos	na	0.6019	0.6047	0.6745	1.8887	0.6287	2.5734
15	0.0	1.0	1.0	rbf	10.0	0.6370	0.7918	0.8496	2.9601	0.8019	4.0047
15	0.0	1.0	1.0	cos	na	0.6370	0.7918	0.8496	2.9601	0.8019	4.0047
15	0.05	1.0	1.0	rbf	10.0	0.6358	0.7934	0.8487	2.9559	0.8008	4.0062
15	0.05	1.0	1.0	cos	na	0.6358	0.7934	0.8487	2.9559	0.8008	4.0062
15	1.0	1.0	100.0	rbf	10.0	0.6419	0.6801	0.7199	2.1243	0.6699	2.8924
15	0.1	1.0	1.0	rbf	10.0	0.6353	0.7950	0.8477	2.9511	0.7999	4.0070
15	0.1	1.0	1.0	cos	na	0.6353	0.7950	0.8477	2.9511	0.7999	4.0070
15	0.5	1.0	1.0	rbf	10.0	0.6131	0.8076	0.8382	2.8924	0.7886	3.9523
15	0.5	1.0	1.0	cos	na	0.6131	0.8076	0.8382	2.8924	0.7886	3.9523
15	1.0	1.0	1.0	rbf	10.0	0.6028	0.6117	0.6769	1.9086	0.6314	2.6002
15	1.0	1.0	1.0	cos	na	0.6031	0.6126	0.6768	1.9098	0.6313	2.6058
15	0.0	1.0	10.0	rbf	10.0	0.6370	0.7918	0.8493	2.9609	0.8017	4.0052
15	0.0	1.0	10.0	cos	na	0.6370	0.7918	0.8493	2.9609	0.8017	4.0054
15	0.05	1.0	10.0	rbf	10.0	0.6359	0.7934	0.8487	2.9564	0.8008	4.0064
15	0.05	1.0	10.0	cos	na	0.6359	0.7934	0.8487	2.9564	0.8009	4.0064
50	1.0	1.0	100.0	rbf	10.0	0.6990	0.7259	0.7795	2.3764	0.7208	3.2284
15	0.1	1.0	10.0	rbf	10.0	0.6353	0.7950	0.8476	2.9516	0.8000	4.0067
15	0.1	1.0	10.0	cos	na	0.6354	0.7950	0.8476	2.9518	0.8000	4.0070
15	0.5	1.0	10.0	rbf	10.0	0.6132	0.8076	0.8381	2.8932	0.7886	3.9536
15	0.5	1.0	10.0	cos	na	0.6132	0.8076	0.8381	2.8934	0.7886	3.9533
15	1.0	1.0	10.0	rbf	10.0	0.6085	0.6317	0.6883	1.9713	0.6418	2.6882
15	1.0	1.0	10.0	cos	na	0.6098	0.6325	0.6897	1.9816	0.6429	2.6932
15	0.0	1.0	100.0	rbf	10.0	0.6378	0.7916	0.8497	2.9601	0.8017	4.0067
15	0.0	1.0	100.0	cos	na	0.6379	0.7915	0.8497	2.9604	0.8018	4.0067
15	0.05	1.0	100.0	rbf	10.0	0.6365	0.7932	0.8489	2.9596	0.8015	4.0060
15	0.05	1.0	100.0	cos	na	0.6366	0.7932	0.8489	2.9601	0.8014	4.0055
30	0.05	0.1	10.0	cos	na	0.5690	0.8017	0.7870	2.7566	0.7381	3.8933
30	0.1	1.0	100.0	rbf	10.0	0.5641	0.8029	0.7830	2.7415	0.7346	3.8787
30	0.5	0.1	10.0	cos	na	0.5126	0.8098	0.7424	2.4459	0.6849	3.5594
15	1.0	1.0	100.0	cos	na	0.6466	0.6953	0.7270	2.1613	0.6761	2.9593
30	0.0	0.1	0.0	rbf	10.0	0.5779	0.7993	0.7947	2.7980	0.7471	3.9166
30	0.0	0.1	0.0	cos	na	0.5779	0.7993	0.7947	2.7980	0.7471	3.9166
30	0.05	0.1	0.0	rbf	10.0	0.5686	0.8017	0.7866	2.7551	0.7378	3.8915
30	0.05	0.1	0.0	cos	na	0.5686	0.8017	0.7866	2.7551	0.7378	3.8915
30	0.1	0.1	0.0	rbf	10.0	0.5609	0.8028	0.7809	2.7243	0.7315	3.8664
30	0.1	0.1	0.0	cos	na	0.5609	0.8028	0.7809	2.7243	0.7315	3.8664
30	0.5	0.1	0.0	rbf	10.0	0.5125	0.8097	0.7419	2.4438	0.6846	3.5564
30	0.5	0.1	0.0	cos	na	0.5125	0.8097	0.7419	2.4438	0.6846	3.5564
30	1.0	0.1	0.0	rbf	10.0	0.5978	0.6335	0.6886	1.9959	0.6438	2.6970
30	1.0	0.1	0.0	cos	na	0.5978	0.6335	0.6886	1.9959	0.6438	2.6970
30	0.0	0.1	1.0	rbf	10.0	0.5779	0.7993	0.7946	2.7982	0.7471	3.9166
30	0.0	0.1	1.0	cos	na	0.5779	0.7993	0.7946	2.7982	0.7471	3.9166
30	0.05	0.1	1.0	rbf	10.0	0.5688	0.8017	0.7867	2.7553	0.7378	3.8918
30	0.05	0.1	1.0	cos	na	0.5688	0.8017	0.7867	2.7553	0.7378	3.8920
30	0.1	0.1	1.0	rbf	10.0	0.5609	0.8028	0.7809	2.7243	0.7316	3.8664
30	0.1	0.1	1.0	cos	na	0.5609	0.8028	0.7809	2.7243	0.7316	3.8664
30	0.5	0.1	1.0	rbf	10.0	0.5125	0.8097	0.7418	2.4441	0.6846	3.5564
30	0.5	0.1	1.0	cos	na	0.5125	0.8097	0.7418	2.4441	0.6846	3.5566
30	1.0	0.1	1.0	rbf	10.0	0.5971	0.6499	0.6953	2.0272	0.6498	2.7462
30	1.0	0.1	1.0	cos	na	0.5976	0.6510	0.6960	2.0297	0.6502	2.7504
30	0.0	0.1	10.0	rbf	10.0	0.5762	0.8001	0.7923	2.7909	0.7446	3.9131
30	0.0	0.1	10.0	cos	na	0.5762	0.8001	0.7923	2.7907	0.7446	3.9134
30	0.05	0.1	10.0	rbf	10.0	0.5689	0.8017	0.7869	2.7568	0.7381	3.8928
30	0.1	0.1	10.0	rbf	10.0	0.5613	0.8028	0.7811	2.7265	0.7318	3.8684
30	0.1	0.1	10.0	cos	na	0.5613	0.8028	0.7811	2.7268	0.7319	3.8684
30	0.5	0.1	10.0	rbf	10.0	0.5127	0.8098	0.7422	2.4459	0.6847	3.5591
30	1.0	0.1	10.0	rbf	10.0	0.6374	0.6673	0.7279	2.1770	0.6782	2.9540
30	1.0	0.1	10.0	cos	na	0.6416	0.6683	0.7303	2.1978	0.6797	2.9733
30	0.0	0.1	100.0	rbf	10.0	0.6082	0.7909	0.8167	2.9003	0.7709	3.9811
30	0.0	0.1	100.0	cos	na	0.6331	0.7796	0.8342	2.9515	0.7882	4.0062
30	0.05	0.1	100.0	rbf	10.0	0.5723	0.8017	0.7888	2.7674	0.7400	3.9031
30	0.05	0.1	100.0	cos	na	0.5732	0.8018	0.7893	2.7699	0.7404	3.9053
30	0.1	0.1	100.0	cos	na	0.5652	0.8029	0.7833	2.7443	0.7351	3.8805
30	0.5	0.1	100.0	rbf	10.0	0.5152	0.8102	0.7440	2.4579	0.6865	3.5777
30	1.0	1.0	100.0	rbf	10.0	0.6700	0.7003	0.7508	2.2886	0.6984	3.1068
30	0.5	0.1	100.0	cos	na	0.5157	0.8102	0.7443	2.4612	0.6870	3.5812
50	0.05	0.1	10.0	rbf	10.0	0.5627	0.8017	0.7240	2.4277	0.6698	3.6053
30	1.0	0.1	100.0	rbf	10.0	0.6689	0.7047	0.7482	2.2844	0.6953	3.1097
30	1.0	0.1	100.0	cos	na	0.6713	0.7088	0.7500	2.2941	0.6970	3.1219
30	0.0	1.0	0.0	rbf	10.0	0.5743	0.8005	0.7909	2.7852	0.7430	3.9111
30	0.0	1.0	0.0	cos	na	0.5743	0.8005	0.7909	2.7852	0.7430	3.9111
30	0.05	1.0	0.0	rbf	10.0	0.5687	0.8017	0.7867	2.7553	0.7378	3.8915
30	0.05	1.0	0.0	cos	na	0.5687	0.8017	0.7867	2.7553	0.7378	3.8915
30	0.1	1.0	0.0	rbf	10.0	0.5609	0.8028	0.7809	2.7243	0.7316	3.8664
30	0.1	1.0	0.0	cos	na	0.5609	0.8028	0.7809	2.7243	0.7316	3.8664
30	0.5	1.0	0.0	rbf	10.0	0.5125	0.8097	0.7419	2.4438	0.6846	3.5566
30	0.5	1.0	0.0	cos	na	0.5125	0.8097	0.7419	2.4438	0.6846	3.5566
30	1.0	1.0	0.0	rbf	10.0	0.5953	0.6433	0.6913	2.0071	0.6456	2.7148
30	1.0	1.0	0.0	cos	na	0.5953	0.6433	0.6913	2.0071	0.6456	2.7148
30	0.0	1.0	1.0	rbf	10.0	0.5743	0.8005	0.7910	2.7852	0.7430	3.9111
30	0.0	1.0	1.0	cos	na	0.5743	0.8005	0.7910	2.7852	0.7430	3.9111
30	0.05	1.0	1.0	rbf	10.0	0.5688	0.8017	0.7867	2.7553	0.7378	3.8920
30	0.05	1.0	1.0	cos	na	0.5688	0.8017	0.7867	2.7553	0.7378	3.8923
30	0.1	1.0	1.0	rbf	10.0	0.5609	0.8028	0.7810	2.7243	0.7317	3.8664
30	0.1	1.0	1.0	cos	na	0.5609	0.8028	0.7810	2.7243	0.7317	3.8667
50	0.05	0.1	1.0	cos	na	0.5621	0.8016	0.7233	2.4255	0.6694	3.6025
30	0.5	1.0	1.0	rbf	10.0	0.5125	0.8097	0.7418	2.4441	0.6846	3.5566
30	0.5	1.0	1.0	cos	na	0.5125	0.8097	0.7418	2.4441	0.6846	3.5566
30	1.0	1.0	1.0	rbf	10.0	0.5949	0.6528	0.6949	2.0307	0.6486	2.7467
30	1.0	1.0	1.0	cos	na	0.5951	0.6540	0.6959	2.0327	0.6495	2.7517
30	0.0	1.0	10.0	rbf	10.0	0.5745	0.8005	0.7911	2.7857	0.7432	3.9119
30	0.0	1.0	10.0	cos	na	0.5746	0.8005	0.7911	2.7854	0.7432	3.9119
50	0.05	0.1	1.0	rbf	10.0	0.5621	0.8016	0.7233	2.4255	0.6694	3.6028
30	0.05	1.0	10.0	cos	na	0.5691	0.8017	0.7870	2.7568	0.7381	3.8935
30	0.1	1.0	10.0	rbf	10.0	0.5613	0.8028	0.7811	2.7265	0.7319	3.8684
30	0.1	1.0	10.0	cos	na	0.5613	0.8028	0.7811	2.7268	0.7319	3.8684
30	0.5	1.0	10.0	rbf	10.0	0.5127	0.8098	0.7423	2.4459	0.6848	3.5594
30	0.5	1.0	10.0	cos	na	0.5126	0.8098	0.7424	2.4461	0.6849	3.5594
30	1.0	1.0	10.0	rbf	10.0	0.6299	0.6670	0.7211	2.1609	0.6740	2.9261
30	1.0	1.0	10.0	cos	na	0.6341	0.6672	0.7262	2.1704	0.6773	2.9410
30	0.0	1.0	100.0	rbf	10.0	0.5764	0.8006	0.7933	2.7970	0.7456	3.9174
30	0.0	1.0	100.0	cos	na	0.5843	0.7986	0.7992	2.8231	0.7520	3.9402
30	0.05	1.0	100.0	rbf	10.0	0.5723	0.8017	0.7888	2.7674	0.7400	3.9031
30	0.05	1.0	100.0	cos	na	0.5732	0.8018	0.7893	2.7699	0.7404	3.9053
30	0.1	1.0	100.0	cos	na	0.5652	0.8029	0.7833	2.7443	0.7351	3.8807
30	0.5	1.0	100.0	rbf	10.0	0.5152	0.8102	0.7440	2.4579	0.6866	3.5779
30	0.5	1.0	100.0	cos	na	0.5157	0.8102	0.7443	2.4614	0.6870	3.5812
30	1.0	1.0	100.0	cos	na	0.6730	0.7065	0.7526	2.3006	0.6998	3.1259
50	0.0	0.1	0.0	rbf	10.0	0.5800	0.7988	0.7526	2.5659	0.7002	3.7255
50	0.0	0.1	0.0	cos	na	0.5800	0.7988	0.7526	2.5659	0.7002	3.7255
50	0.05	0.1	0.0	rbf	10.0	0.5620	0.8016	0.7233	2.4252	0.6693	3.6028
50	0.05	0.1	0.0	cos	na	0.5620	0.8016	0.7233	2.4252	0.6693	3.6028
50	0.1	0.1	0.0	rbf	10.0	0.5558	0.8020	0.7147	2.3816	0.6611	3.5548
50	0.1	0.1	0.0	cos	na	0.5558	0.8020	0.7147	2.3816	0.6611	3.5548
50	0.5	0.1	0.0	rbf	10.0	0.5964	0.7110	0.7690	2.5738	0.7201	3.5729
50	0.5	0.1	0.0	cos	na	0.5964	0.7110	0.7690	2.5738	0.7201	3.5729
50	1.0	0.1	0.0	rbf	10.0	0.6442	0.6437	0.7026	1.9828	0.6576	2.6014
50	1.0	0.1	0.0	cos	na	0.6442	0.6437	0.7026	1.9828	0.6576	2.6014
50	0.1	1.0	100.0	rbf	10.0	0.5609	0.8027	0.7193	2.4087	0.6655	3.5870
50	0.0	0.1	1.0	rbf	10.0	0.5786	0.7991	0.7510	2.5574	0.6985	3.7164
50	0.0	0.1	1.0	cos	na	0.5768	0.7993	0.7486	2.5458	0.6962	3.7068
50	0.1	0.1	1.0	rbf	10.0	0.5558	0.8020	0.7147	2.3819	0.6611	3.5551
50	0.1	0.1	1.0	cos	na	0.5558	0.8020	0.7147	2.3816	0.6612	3.5553
50	0.5	0.1	1.0	rbf	10.0	0.5979	0.7134	0.7692	2.5763	0.7201	3.5832
50	0.5	0.1	1.0	cos	na	0.5984	0.7139	0.7694	2.5776	0.7201	3.5877
50	1.0	0.1	1.0	rbf	10.0	0.6446	0.6632	0.7092	2.0156	0.6629	2.6478
50	1.0	0.1	1.0	cos	na	0.6447	0.6650	0.7097	2.0201	0.6633	2.6526
50	0.0	0.1	10.0	rbf	10.0	0.5707	0.8005	0.7388	2.5001	0.6857	3.6674
50	0.0	0.1	10.0	cos	na	0.5708	0.8005	0.7387	2.5003	0.6856	3.6672
50	0.0	1.0	10.0	rbf	10.0	0.5668	0.8011	0.7333	2.4721	0.6791	3.6485
50	0.05	0.1	10.0	cos	na	0.5627	0.8017	0.7241	2.4277	0.6698	3.6060
50	0.1	0.1	10.0	rbf	10.0	0.5563	0.8021	0.7153	2.3841	0.6617	3.5576
50	0.1	0.1	10.0	cos	na	0.5564	0.8021	0.7152	2.3846	0.6618	3.5579
50	0.5	0.1	10.0	rbf	10.0	0.5288	0.8013	0.6750	2.1708	0.6220	3.2859
50	0.5	0.1	10.0	cos	na	0.5271	0.8015	0.6731	2.1609	0.6203	3.2744
50	1.0	0.1	10.0	rbf	10.0	0.6788	0.6884	0.7653	2.2925	0.7137	3.0383
50	1.0	0.1	10.0	cos	na	0.6810	0.6902	0.7705	2.3073	0.7175	3.0584
50	0.0	0.1	100.0	rbf	10.0	0.6576	0.7677	0.8470	2.9187	0.7960	3.9781
50	0.0	0.1	100.0	cos	na	0.6631	0.7418	0.8569	2.9189	0.8052	3.9340
50	0.05	0.1	100.0	rbf	10.0	0.5808	0.7996	0.7522	2.5646	0.6995	3.7272
50	0.05	0.1	100.0	cos	na	0.6282	0.7872	0.8161	2.8253	0.7642	3.9118
50	0.1	0.1	100.0	cos	na	0.5721	0.8010	0.7389	2.5042	0.6853	3.6707
50	0.5	0.1	100.0	rbf	10.0	0.6472	0.6968	0.8191	2.7967	0.7726	3.7703
50	0.0	1.0	10.0	cos	na	0.5668	0.8012	0.7334	2.4724	0.6792	3.6485
50	0.5	0.1	100.0	cos	na	0.6509	0.6922	0.8241	2.8180	0.7779	3.7804
50	1.0	0.1	100.0	rbf	10.0	0.6976	0.7299	0.7787	2.3741	0.7195	3.2342
50	1.0	0.1	100.0	cos	na	0.6976	0.7351	0.7788	2.3818	0.7202	3.2464
50	0.0	1.0	0.0	rbf	10.0	0.5664	0.8011	0.7332	2.4686	0.6787	3.6457
50	0.0	1.0	0.0	cos	na	0.5664	0.8011	0.7332	2.4686	0.6787	3.6457
50	0.05	1.0	0.0	rbf	10.0	0.5621	0.8016	0.7233	2.4255	0.6693	3.6028
50	0.05	1.0	0.0	cos	na	0.5621	0.8016	0.7233	2.4255	0.6693	3.6028
50	0.1	1.0	0.0	rbf	10.0	0.5558	0.8020	0.7147	2.3819	0.6611	3.5551
50	0.1	1.0	0.0	cos	na	0.5558	0.8020	0.7147	2.3819	0.6611	3.5551
50	0.5	1.0	0.0	rbf	10.0	0.5193	0.8021	0.6636	2.1084	0.6108	3.2047
50	0.5	1.0	0.0	cos	na	0.5193	0.8021	0.6636	2.1084	0.6108	3.2047
50	1.0	1.0	0.0	rbf	10.0	0.6397	0.6551	0.7008	1.9707	0.6558	2.5879
50	1.0	1.0	0.0	cos	na	0.6397	0.6551	0.7008	1.9707	0.6558	2.5879
50	0.0	1.0	1.0	rbf	10.0	0.5664	0.8011	0.7332	2.4689	0.6787	3.6462
50	0.0	1.0	1.0	cos	na	0.5664	0.8011	0.7332	2.4689	0.6788	3.6462
50	0.05	1.0	1.0	rbf	10.0	0.5621	0.8016	0.7234	2.4255	0.6694	3.6028
50	0.05	1.0	1.0	cos	na	0.5621	0.8016	0.7234	2.4255	0.6694	3.6028
50	0.1	1.0	1.0	rbf	10.0	0.5558	0.8020	0.7147	2.3821	0.6611	3.5553
50	0.1	1.0	1.0	cos	na	0.5558	0.8020	0.7147	2.3821	0.6612	3.5556
50	0.5	1.0	1.0	rbf	10.0	0.5179	0.8023	0.6611	2.0979	0.6086	3.1934
50	0.5	1.0	1.0	cos	na	0.5172	0.8023	0.6595	2.0896	0.6071	3.1838
50	1.0	1.0	1.0	rbf	10.0	0.6410	0.6669	0.7043	1.9936	0.6585	2.6202
50	1.0	1.0	1.0	cos	na	0.6412	0.6678	0.7059	1.9976	0.6600	2.6260
50	0.05	1.0	10.0	rbf	10.0	0.5627	0.8017	0.7240	2.4280	0.6699	3.6055
50	0.05	1.0	10.0	cos	na	0.5628	0.8017	0.7241	2.4275	0.6698	3.6060
50	0.1	1.0	10.0	rbf	10.0	0.5564	0.8021	0.7153	2.3839	0.6617	3.5576
50	0.1	1.0	10.0	cos	na	0.5564	0.8021	0.7153	2.3846	0.6619	3.5581
50	0.5	1.0	10.0	rbf	10.0	0.5112	0.8029	0.6536	2.0526	0.6010	3.1333
50	0.5	1.0	10.0	cos	na	0.5113	0.8029	0.6537	2.0523	0.6010	3.1343
50	1.0	1.0	10.0	rbf	10.0	0.6739	0.6837	0.7559	2.2497	0.7055	2.9715
50	1.0	1.0	10.0	cos	na	0.6758	0.6857	0.7609	2.2717	0.7103	2.9964
50	0.0	1.0	100.0	rbf	10.0	0.6109	0.7933	0.7935	2.7445	0.7415	3.8641
50	0.0	1.0	100.0	cos	na	0.6419	0.7815	0.8328	2.8777	0.7807	3.9457
50	0.05	1.0	100.0	cos	na	0.5846	0.7992	0.7570	2.5819	0.7039	3.7472
50	0.1	1.0	100.0	cos	na	0.5615	0.8027	0.7203	2.4127	0.6664	3.5920
50	0.5	1.0	100.0	rbf	10.0	0.6487	0.7205	0.8210	2.8296	0.7732	3.8360
50	0.5	1.0	100.0	cos	na	0.6514	0.7128	0.8235	2.8331	0.7765	3.8253
50	1.0	1.0	100.0	cos	na	0.6979	0.7326	0.7805	2.3850	0.7233	3.2333

